Parallelization is All System Identification Needs: End-to-end Vibration Diagnostics on a multi-core RISC-V edge device

The early detection of structural malfunctions requires the installation of real-time monitoring systems ensuring continuous access to the damage-sensitive information; nevertheless, it can generate bottlenecks in terms of bandwidth and storage. Deploying data reduction techniques at the edge is recognized as a proficient solution to reduce the system's network traffic. However, the most effective solutions currently employed for the purpose are based on memory and power-hungry algorithms, making their embedding on resource-constrained devices very challenging; this is the case of vibration data reduction based on System Identification models. This paper presents PARSY-VDD, a fully optimized PArallel end-to-end software framework based on SYstem identification for Vibration-based Damage Detection, as a suitable solution to perform damage detection at the edge in a time and energy-efficient manner, avoiding streaming raw data to the cloud. We evaluate the damage detection capabilities of PARSY-VDD with two benchmarks: a bridge and a wind turbine blade, showcasing the robustness of the end-to-end approach. Then, we deploy PARSY-VDD on both commercial single-core and a specific multi-core edge device. We introduce an architecture-agnostic algorithmic optimization for SysId, improving the execution by 90x and reducing the consumption by 85x compared with the state-of-the-art SysId implementation on GAP9. Results show that by utilizing the unique parallel computing capabilities of GAP9, the execution time is 751{\mu}s with the high-performance multi-core solution operating at 370MHz and 0.8V, while the energy consumption is 37{\mu}J with the low-power solution operating at 240MHz and 0.65V. Compared with other single-core implementations based on STM32 microcontrollers, the GAP9 high-performance configuration is 76x faster, while the low-power configuration is 360x more energy efficient.

==> images/Z24.txt <==
f arma1 arma2 arma3 ar1 ar2 ar3
0	-83.35597024	-122.2532594	-58.79840068	-97.79321344	-118.1745083	-96.2985707
0.012212995	-102.4817085	-122.2562961	-107.5287543	-98.19287148	-118.1867411	-97.08334262
0.024425989	-108.4780392	-122.2654125	-113.4629548	-99.20857898	-118.2231901	-98.83101432
0.036638984	-112.0173571	-122.2806282	-116.8441802	-100.5018264	-118.2831229	-100.7372077
0.048851979	-114.5455064	-122.3019756	-119.152709	-101.8355011	-118.3653669	-102.4860504
0.061064973	-116.5184677	-122.3295005	-120.8566964	-103.1019924	-118.4683767	-104.0224643
0.073277968	-118.1373387	-122.3632622	-122.168386	-104.2667484	-118.5903155	-105.3652026
0.085490962	-119.5066192	-122.4033343	-123.2039841	-105.3263809	-118.7291446	-106.5457251
0.097703957	-120.685647	-122.4498045	-124.0350969	-106.2886891	-118.882711	-107.5927923
0.109916952	-121.709602	-122.5027757	-124.709485	-107.1644614	-119.0488281	-108.5297656
0.122129946	-122.5995726	-122.5623666	-125.260788	-107.9643907	-119.2253439	-109.3750457
0.134342941	-123.3680928	-122.6287125	-125.7136171	-108.6980562	-119.4101951	-110.1430754
0.146555936	-124.0226213	-122.7019661	-126.0864686	-109.3737064	-119.6014464	-110.8452648
0.15876893	-124.5679924	-122.7822988	-126.3935148	-109.9983338	-119.7973168	-111.4907202
0.170981925	-125.0082457	-122.869902	-126.6457725	-110.5778381	-119.9961935	-112.0867917
0.183194919	-125.3479449	-122.9649884	-126.8519013	-111.1171994	-120.1966364	-112.6394782
0.195407914	-125.5929812	-123.0677934	-127.018769	-111.620636	-120.3973755	-113.1537287
0.207620909	-125.7508555	-123.1785777	-127.1518637	-112.091737	-120.5973032	-113.6336671
0.219833903	-125.8305074	-123.2976284	-127.2556013	-112.5335729	-120.7954632	-114.0827611
0.232046898	-125.8418316	-123.4252625	-127.3335571	-112.9487845	-120.9910376	-114.5039522
0.244259893	-125.7950628	-123.5618285	-127.3886445	-113.3396558	-121.1833328	-114.8997542
0.256472887	-125.7001876	-123.7077105	-127.4232536	-113.7081726	-121.3717661	-115.2723317
0.268685882	-125.5664863	-123.8633308	-127.4393587	-114.0560701	-121.5558521	-115.6235601
0.280898876	-125.4022441	-124.0291547	-127.4386044	-114.3848725	-121.7351901	-115.9550745
0.293111871	-125.2146198	-124.2056944	-127.4223728	-114.695924	-121.909453	-116.2683084
0.305324866	-125.0096379	-124.3935141	-127.3918376	-114.9904158	-122.0783768	-116.5645249
0.31753786	-124.7922613	-124.5932362	-127.3480074	-115.2694075	-122.2417516	-116.8448423
0.329750855	-124.5665073	-124.8055476	-127.2917598	-115.5338456	-122.3994133	-117.1102549
0.34196385	-124.335581	-125.0312066	-127.2238698	-115.784578	-122.5512363	-117.3616506
0.354176844	-124.1020076	-125.2710519	-127.145031	-116.0223674	-122.6971281	-117.5998249
0.366389839	-123.8677534	-125.526011	-127.055874	-116.2479017	-122.8370232	-117.8254933
0.378602833	-123.6343322	-125.7971106	-126.95698	-116.4618033	-122.9708789	-118.0393015
0.390815828	-123.402895	-126.0854875	-126.8488915	-116.6646369	-123.0986713	-118.2418334
0.403028823	-123.1743045	-126.3923994	-126.7321209	-116.8569159	-123.2203919	-118.4336193
0.415241817	-122.9491955	-126.7192365	-126.6071569	-117.0391086	-123.3360448	-118.6151413
0.427454812	-122.7280231	-127.0675312	-126.4744691	-117.2116429	-123.4456442	-118.7868393
0.439667807	-122.5111023	-127.4389652	-126.3345114	-117.3749105	-123.5492125	-118.9491152
0.451880801	-122.2986382	-127.8353692	-126.187724	-117.5292709	-123.6467784	-119.1023373
0.464093796	-122.0907504	-128.2587116	-126.0345352	-117.6750544	-123.7383753	-119.2468435
0.47630679	-121.8874922	-128.7110636	-125.8753619	-117.8125654	-123.8240403	-119.3829443
0.488519785	-121.688866	-129.1945263	-125.7106099	-117.9420841	-123.9038131	-119.5109257
0.50073278	-121.4948342	-129.7110911	-125.5406739	-118.0638698	-123.9777349	-119.6310516
0.512945774	-121.3053293	-130.2623848	-125.3659371	-118.178162	-124.045848	-119.7435654
0.525158769	-121.1202606	-130.8492236	-125.1867709	-118.2851823	-124.1081947	-119.8486923
0.537371764	-120.9395199	-131.4708474	-125.003534	-118.3851363	-124.1648173	-119.9466407
0.549584758	-120.762986	-132.12364	-124.8165722	-118.4782147	-124.2157574	-120.0376037
0.561797753	-120.5905278	-132.7990701	-124.626218	-118.5645945	-124.2610553	-120.1217603
0.574010747	-120.4220071	-133.4805819	-124.4327896	-118.6444401	-124.3007503	-120.1992768
0.586223742	-120.2572803	-134.1394642	-124.2365914	-118.7179046	-124.3348798	-120.2703073
0.598436737	-120.0962004	-134.7307889	-124.0379129	-118.78513	-124.3634795	-120.3349952
0.610649731	-119.9386174	-135.1928254	-123.8370291	-118.8462489	-124.386583	-120.3934736
0.622862726	-119.7843797	-135.4558096	-123.6342005	-118.9013845	-124.4042219	-120.4458664
0.635075721	-119.6333346	-135.4634706	-123.4296728	-118.9506514	-124.4164255	-120.4922886
0.647288715	-119.4853282	-135.1984062	-123.2236774	-118.9941565	-124.4232206	-120.5328471
0.65950171	-119.3402062	-134.691267	-123.0164315	-119.0319991	-124.4246316	-120.5676413
0.671714704	-119.1978141	-134.0049821	-122.8081383	-119.0642717	-124.4206804	-120.5967636
0.683927699	-119.0579965	-133.2086481	-122.5989879	-119.0910603	-124.4113864	-120.6202995
0.696140694	-118.920598	-132.359486	-122.389157	-119.1124449	-124.3967663	-120.6383287
0.708353688	-118.7854626	-131.4974076	-122.17881	-119.1284997	-124.3768341	-120.6509246
0.720566683	-118.6524338	-130.6471311	-121.9680993	-119.1392936	-124.351601	-120.6581555
0.732779678	-118.5213546	-129.8224862	-121.7571657	-119.1448902	-124.3210757	-120.6600842
0.744992672	-118.392067	-129.0302944	-121.546139	-119.1453487	-124.2852638	-120.6567689
0.757205667	-118.2644126	-128.2731544	-121.3351389	-119.1407233	-124.2441683	-120.6482629
0.769418661	-118.1382316	-127.5512459	-121.124275	-119.1310642	-124.1977894	-120.6346151
0.781631656	-118.0133636	-126.8634358	-120.9136479	-119.1164174	-124.1461241	-120.6158705
0.793844651	-117.8896468	-126.2079352	-120.7033491	-119.096825	-124.0891668	-120.5920697
0.806057645	-117.7669186	-125.5826795	-120.4934623	-119.0723253	-124.0269089	-120.5632498
0.81827064	-117.6450152	-124.9855432	-120.2840634	-119.042953	-123.9593386	-120.5294441
0.830483635	-117.5237718	-124.4144569	-120.075221	-119.0087396	-123.8864413	-120.4906825
0.842696629	-117.4030224	-123.8674665	-119.866997	-118.9697131	-123.8081992	-120.4469915
0.854909624	-117.2826005	-123.34276	-119.6594473	-118.9258984	-123.7245913	-120.3983944
0.867122618	-117.1623387	-122.8386748	-119.4526217	-118.8773174	-123.6355935	-120.3449114
0.879335613	-117.0420693	-122.3536954	-119.2465648	-118.8239889	-123.5411785	-120.2865598
0.891548608	-116.9216245	-121.8864452	-119.0413159	-118.7659291	-123.4413155	-120.2233539
0.903761602	-116.8008364	-121.4356757	-118.8369101	-118.7031513	-123.3359704	-120.1553055
0.915974597	-116.6795382	-121.0002557	-118.6333778	-118.6356661	-123.2251058	-120.0824232
0.928187592	-116.5575636	-120.5791598	-118.4307455	-118.5634816	-123.1086805	-120.0047136
0.940400586	-116.4347483	-120.1714577	-118.2290362	-118.4866034	-122.9866497	-119.9221804
0.952613581	-116.31093	-119.7763042	-118.0282693	-118.4050344	-122.8589649	-119.834825
0.964826575	-116.1859491	-119.3929309	-117.8284612	-118.3187755	-122.7255739	-119.7426465
0.97703957	-116.0596496	-119.0206374	-117.6296254	-118.227825	-122.5864204	-119.6456415
0.989252565	-115.9318796	-118.6587847	-117.4317727	-118.132179	-122.4414439	-119.5438047
1.001465559	-115.802492	-118.3067886	-117.2349115	-118.0318313	-122.29058	-119.4371284
1.013678554	-115.6713456	-117.964114	-117.0390479	-117.9267736	-122.1337598	-119.325603
1.025891549	-115.5383054	-117.6302701	-116.8441862	-117.8169954	-121.9709099	-119.2092169
1.038104543	-115.403244	-117.3048058	-116.6503283	-117.7024842	-121.8019525	-119.0879566
1.050317538	-115.266042	-116.9873057	-116.457475	-117.5832254	-121.6268049	-118.9618066
1.062530532	-115.1265886	-116.6773868	-116.265625	-117.4592025	-121.4453796	-118.83075
1.074743527	-114.984783	-116.3746955	-116.0747758	-117.330397	-121.257584	-118.694768
1.086956522	-114.8405345	-116.0789045	-115.8849236	-117.1967885	-121.0633203	-118.5538404
1.099169516	-114.6937635	-115.7897105	-115.6960632	-117.0583549	-120.8624854	-118.4079455
1.111382511	-114.5444019	-115.5068321	-115.5081886	-116.9150722	-120.6549706	-118.2570606
1.123595506	-114.3923935	-115.2300079	-115.3212925	-116.7669148	-120.4406619	-118.1011615
1.1358085	-114.237695	-114.9589944	-115.1353668	-116.6138557	-120.2194391	-117.9402234
1.148021495	-114.0802754	-114.693565	-114.9504026	-116.4558659	-119.9911765	-117.7742205
1.160234489	-113.9201172	-114.433508	-114.7663902	-116.2929156	-119.7557424	-117.6031267
1.172447484	-113.7572157	-114.1786257	-114.5833192	-116.1249733	-119.512999	-117.4269153
1.184660479	-113.5915792	-113.9287333	-114.4011787	-115.9520066	-119.2628028	-117.2455598
1.196873473	-113.4232294	-113.6836574	-114.219957	-115.7739819	-119.0050043	-117.0590341
1.209086468	-113.2522003	-113.4432358	-114.039642	-115.5908651	-118.7394483	-116.8673126
1.221299463	-113.0785384	-113.2073159	-113.8602213	-115.4026213	-118.4659742	-116.670371
1.233512457	-112.9023021	-112.9757546	-113.6816817	-115.2092153	-118.1844166	-116.4681865
1.245725452	-112.7235614	-112.748417	-113.50401	-115.010612	-117.8946055	-116.2607385
1.257938447	-112.5423967	-112.5251762	-113.3271925	-114.8067764	-117.5963675	-116.0480093
1.270151441	-112.3588987	-112.3059124	-113.1512151	-114.5976743	-117.2895267	-115.8299847
1.282364436	-112.173167	-112.0905129	-112.9760635	-114.3832727	-116.9739063	-115.6066549
1.29457743	-111.9853101	-111.8788708	-112.8017232	-114.1635402	-116.6493305	-115.3780154
1.306790425	-111.7954438	-111.6708852	-112.6281794	-113.9384475	-116.3156273	-115.1440684
1.31900342	-111.6036905	-111.4664607	-112.455417	-113.7079685	-115.9726313	-114.9048236
1.331216414	-111.4101787	-111.2655066	-112.2834209	-113.4720806	-115.6201881	-114.6603001
1.343429409	-111.2150415	-111.0679372	-112.1121757	-113.2307662	-115.2581598	-114.4105276
1.355642404	-111.0184162	-110.8736708	-111.941666	-112.9840131	-114.8864314	-114.1555486
1.367855398	-110.8204433	-110.68263	-111.7718759	-112.7318163	-114.5049196	-113.8954202
1.380068393	-110.6212653	-110.4947411	-111.6027898	-112.4741793	-114.113583	-113.630217
1.392281387	-110.4210266	-110.3099337	-111.4343917	-112.2111154	-113.7124361	-113.3600328
1.404494382	-110.2198721	-110.128141	-111.2666655	-111.94265	-113.3015653	-113.0849848
1.416707377	-110.0179467	-109.9492989	-111.0995952	-111.6688224	-112.8811497	-112.8052159
1.428920371	-109.8153949	-109.7733464	-110.9331644	-111.3896884	-112.4514863	-112.5208988
1.441133366	-109.6123598	-109.6002252	-110.7673569	-111.1053232	-112.0130211	-112.2322402
1.453346361	-109.4089826	-109.4298791	-110.6021562	-110.8158242	-111.5663856	-111.9394849
1.465559355	-109.2054025	-109.2622547	-110.4375458	-110.5213148	-111.1124415	-111.6429209
1.47777235	-109.0017556	-109.0973003	-110.273509	-110.2219484	-110.6523319	-111.3428841
1.489985344	-108.7981751	-108.9349665	-110.1100292	-109.9179127	-110.1875395	-111.0397638
1.502198339	-108.5947905	-108.7752058	-109.9470895	-109.6094346	-109.7199503	-110.7340083
1.514411334	-108.3917278	-108.6179721	-109.784673	-109.2967858	-109.2519189	-110.4261301
1.526624328	-108.1891087	-108.4632214	-109.6227628	-108.9802884	-108.7863306	-110.1167111
1.538837323	-107.9870506	-108.3109109	-109.4613417	-108.6603216	-108.3266484	-109.8064075
1.551050318	-107.7856667	-108.1609994	-109.3003926	-108.337328	-107.8769341	-109.4959536
1.563263312	-107.5850656	-108.0134467	-109.1398981	-108.0118203	-107.4418237	-109.1861638
1.575476307	-107.385351	-107.8682143	-108.9798407	-107.6843887	-107.0264386	-108.8779341
1.587689301	-107.186622	-107.7252645	-108.820203	-107.3557068	-106.6362134	-108.5722399
1.599902296	-106.988973	-107.5845607	-108.6609673	-107.026538	-106.2766311	-108.2701314
1.612115291	-106.7924935	-107.4460674	-108.5021156	-106.6977399	-105.9528712	-107.9727254
1.624328285	-106.5972683	-107.30975	-108.3436301	-106.3702674	-105.6693996	-107.6811925
1.63654128	-106.4033772	-107.1755747	-108.1854925	-106.0451732	-105.429555	-107.3967402
1.648754275	-106.2108954	-107.0435084	-108.0276845	-105.7236051	-105.2352026	-107.1205907
1.660967269	-106.0198934	-106.913519	-107.8701877	-105.406799	-105.086524	-106.8539541
1.673180264	-105.830437	-106.7855748	-107.7129833	-105.0960671	-104.9819896	-106.5979981
1.685393258	-105.6425876	-106.6596448	-107.5560524	-104.7927803	-104.9185205	-106.3538135
1.697606253	-105.4564018	-106.5356987	-107.3993758	-104.4983443	-104.8918029	-106.1223795
1.709819248	-105.2719322	-106.4137067	-107.2429342	-104.2141698	-104.8966895	-105.9045285
1.722032242	-105.0892268	-106.2936393	-107.0867079	-103.9416364	-104.9276177	-105.7009142
1.734245237	-104.9083295	-106.1754677	-106.9306769	-103.6820522	-104.978981	-105.5119847
1.746458232	-104.72928	-106.0591634	-106.7748211	-103.4366098	-105.0454204	-105.3379627
1.758671226	-104.5521143	-105.9446983	-106.6191199	-103.2063425	-105.1220217	-105.1788348
1.770884221	-104.3768643	-105.8320446	-106.4635524	-102.9920828	-105.2044264	-105.0343504
1.783097215	-104.2035582	-105.7211751	-106.3080974	-102.7944264	-105.288872	-104.9040305
1.79531021	-104.0322206	-105.6120625	-106.1527334	-102.6137056	-105.3721821	-104.7871858
1.807523205	-103.8628724	-105.50468	-105.9974383	-102.4499726	-105.4517246	-104.6829426
1.819736199	-103.6955314	-105.3990012	-105.8421896	-102.3029975	-105.5253534	-104.5902733
1.831949194	-103.5302119	-105.2949996	-105.6869646	-102.172277	-105.5913426	-104.5080314
1.844162189	-103.366925	-105.1926492	-105.5317399	-102.0570573	-105.6483226	-104.4349863
1.856375183	-103.205679	-105.091924	-105.3764915	-101.9563655	-105.6952198	-104.3698582
1.868588178	-103.0464791	-104.9927983	-105.2211952	-101.8690489	-105.7312037	-104.3113487
1.880801172	-102.8893277	-104.8952467	-105.0658261	-101.7938187	-105.7556406	-104.2581689
1.893014167	-102.7342245	-104.7992436	-104.9103585	-101.7292942	-105.7680556	-104.209062
1.905227162	-102.5811669	-104.7047639	-104.7547663	-101.6740449	-105.7680998	-104.1628217
1.917440156	-102.4301494	-104.6117825	-104.5990229	-101.62663	-105.7555247	-104.1183051
1.929653151	-102.2811646	-104.5202744	-104.4431006	-101.5856307	-105.7301611	-104.0744422
1.941866146	-102.1342027	-104.4302147	-104.2869713	-101.549678	-105.6919023	-104.0302412
1.95407914	-101.9892518	-104.3415789	-104.1306062	-101.5174729	-105.6406915	-103.9847905
1.966292135	-101.846298	-104.2543422	-103.9739754	-101.4878019	-105.5765116	-103.9372586
1.978505129	-101.7053257	-104.1684801	-103.8170486	-101.4595459	-105.4993783	-103.8868921
1.990718124	-101.5663174	-104.0839683	-103.6597943	-101.4316858	-105.4093351	-103.8330116
2.002931119	-101.4292539	-104.0007825	-103.5021805	-101.4033031	-105.3064509	-103.7750075
2.015144113	-101.2941147	-103.9188985	-103.3441741	-101.3735792	-105.1908182	-103.7123353
2.027357108	-101.1608775	-103.8382922	-103.185741	-101.341791	-105.0625549	-103.6445097
2.039570103	-101.0295192	-103.7589395	-103.0268465	-101.3073067	-104.9218058	-103.5710997
2.051783097	-100.9000149	-103.6808166	-102.8674548	-101.2695796	-104.7687471	-103.4917232
2.063996092	-100.7723389	-103.6038997	-102.7075291	-101.2281417	-104.6035921	-103.4060424
2.076209086	-100.6464644	-103.5281649	-102.5470319	-101.1825979	-104.426599	-103.3137589
2.088422081	-100.5223636	-103.4535888	-102.3859246	-101.1326194	-104.2380802	-103.2146099
2.100635076	-100.400008	-103.3801477	-102.2241679	-101.077938	-104.0384144	-103.1083642
2.11284807	-100.2793681	-103.3078182	-102.0617218	-101.018341	-103.8280606	-102.9948195
2.125061065	-100.1604138	-103.236577	-101.8985453	-100.9536656	-103.6075749	-102.8737991
2.13727406	-100.0431145	-103.1664008	-101.7345973	-100.8837955	-103.3776297	-102.7451498
2.149487054	-99.92743898	-103.0972664	-101.5698358	-100.8086563	-103.1390357	-102.6087404
2.161700049	-99.81335555	-103.0291508	-101.4042189	-100.7282126	-102.8927663	-102.46446
2.173913043	-99.70083215	-102.962031	-101.2377047	-100.6424651	-102.639984	-102.3122175
2.186126038	-99.5898364	-102.8958842	-101.0702516	-100.5514486	-102.3820677	-102.1519411
2.198339033	-99.48033568	-102.8306876	-100.9018188	-100.4552296	-102.12064	-101.9835785
2.210552027	-99.37229715	-102.7664184	-100.7323668	-100.3539053	-101.8575908	-101.8070977
2.222765022	-99.26568784	-102.7030543	-100.5618581	-100.2476023	-101.5950953	-101.6224883
2.234978017	-99.16047469	-102.6405726	-100.3902576	-100.1364757	-101.3356219	-101.4297637
2.247191011	-99.05662462	-102.5789511	-100.2175343	-100.0207086	-101.0819234	-101.2289631
2.259404006	-98.95410453	-102.5181675	-100.0436614	-99.90051187	-100.8370074	-101.0201554
2.271617	-98.85288141	-102.4581996	-99.86861882	-99.77612365	-100.604079	-100.8034431
2.283829995	-98.75292231	-102.3990254	-99.6923939	-99.64780942	-100.3864514	-100.5789675
2.29604299	-98.65419444	-102.3406229	-99.51498406	-99.51586172	-100.1874244	-100.3469145
2.308255984	-98.55666517	-102.2829704	-99.33639899	-99.38060008	-100.0101325	-100.1075216
2.320468979	-98.46030207	-102.226046	-99.15666361	-99.2423707	-99.85737362	-99.86108643
2.332681974	-98.36507294	-102.1698281	-98.97582157	-99.10154592	-99.73143362	-99.60797553
2.344894968	-98.27094582	-102.1142952	-98.79393935	-98.95852353	-99.63392751	-99.34863521
2.357107963	-98.17788904	-102.0594258	-98.61111111	-98.81372561	-99.56567881	-99.08360299
2.369320957	-98.08587125	-102.0051985	-98.42746444	-98.66759699	-99.52665569	-98.81352023
2.381533952	-97.99486137	-101.9515922	-98.24316691	-98.52060316	-99.51597396	-98.53914545
2.393746947	-97.9048287	-101.8985855	-98.05843372	-98.37322764	-99.53196642	-98.26136796
2.405959941	-97.81574287	-101.8461575	-97.8735363	-98.22596861	-99.57230764	-97.9812211
2.418172936	-97.72757387	-101.7942871	-97.68881203	-98.07933493	-99.6341752	-97.69989424
2.430385931	-97.64029205	-101.7429533	-97.50467476	-97.93384137	-99.7144256	-97.41874223
2.442598925	-97.55386816	-101.6921353	-97.32162613	-97.79000317	-99.80976468	-97.13929069
2.45481192	-97.46827331	-101.6418122	-97.14026712	-97.64832992	-99.91689699	-96.86323526
2.467024915	-97.38347902	-101.5919634	-96.96130925	-97.50931881	-100.0326451	-96.59243256
2.479237909	-97.29945718	-101.5425681	-96.78558453	-97.3734475	-100.1540362	-96.32888058
2.491450904	-97.21618009	-101.4936057	-96.61405261	-97.24116662	-100.2783563	-96.07468647
2.503663898	-97.13362042	-101.4450556	-96.44780366	-97.11289223	-100.4031792	-95.83202009
2.515876893	-97.05175125	-101.3968972	-96.28805448	-96.98899839	-100.5263723	-95.6030531
2.528089888	-96.97054603	-101.34911	-96.13613548	-96.86981019	-100.646089	-95.38988473
2.540302882	-96.88997859	-101.3016734	-95.99346566	-96.75559746	-100.7607496	-95.19445752
2.552515877	-96.81002314	-101.2545669	-95.86151314	-96.6465694	-100.8690173	-95.01846837
2.564728872	-96.73065426	-101.20777	-95.74173943	-96.54287043	-100.9697714	-94.86328229
2.576941866	-96.65184688	-101.161262	-95.63552709	-96.44457738	-101.0620797	-94.72985722
2.589154861	-96.57357628	-101.1150226	-95.5440927	-96.35169821	-101.1451726	-94.61868798
2.601367855	-96.49581809	-101.069031	-95.46838992	-96.26417234	-101.2184191	-94.5297761
2.61358085	-96.41854825	-101.0232666	-95.40901035	-96.18187243	-101.2813049	-94.46262916
2.625793845	-96.34174303	-100.9777087	-95.3660929	-96.10460781	-101.3334135	-94.41628987
2.638006839	-96.265379	-100.9323365	-95.33925353	-96.03212908	-101.37441	-94.389391
2.650219834	-96.18943301	-100.8871291	-95.3275467	-95.96413396	-101.4040266	-94.38023003
2.662432829	-96.1138822	-100.8420655	-95.3294673	-95.90027397	-101.4220516	-94.38685501
2.674645823	-96.03870395	-100.7971247	-95.34299654	-95.84016176	-101.4283191	-94.40715345
2.686858818	-95.9638759	-100.7522853	-95.36568953	-95.78337874	-101.4227017	-94.43893689
2.699071812	-95.8893759	-100.707526	-95.3947963	-95.72948287	-101.405104	-94.48001546
2.711284807	-95.81518203	-100.6628253	-95.42740333	-95.67801631	-101.3754585	-94.52825935
2.723497802	-95.74127253	-100.6181613	-95.46058085	-95.62851264	-101.3337218	-94.5816457
2.735710796	-95.66762582	-100.5735121	-95.49152138	-95.5805037	-101.279873	-94.63829128
2.747923791	-95.5942205	-100.5288554	-95.51765752	-95.53352575	-101.2139129	-94.69647245
2.760136786	-95.52103525	-100.4841688	-95.53675113	-95.48712494	-101.1358644	-94.75463448
2.77234978	-95.44804889	-100.4394295	-95.54695026	-95.44086209	-101.0457743	-94.81139243
2.784562775	-95.37524032	-100.3946145	-95.54681432	-95.39431672	-100.9437166	-94.86552596
2.796775769	-95.30258849	-100.3497003	-95.53531118	-95.3470904	-100.8297965	-94.91596978
2.808988764	-95.23007241	-100.3046632	-95.51179172	-95.2988094	-100.7041565	-94.96180163
2.821201759	-95.15767109	-100.2594791	-95.47594838	-95.2491268	-100.5669842	-95.0022288
2.833414753	-95.08536353	-100.2141232	-95.42776423	-95.19772402	-100.4185212	-95.0365743
2.845627748	-95.01312867	-100.1685707	-95.36745805	-95.14431194	-100.2590756	-95.06426322
2.857840743	-94.94094543	-100.1227958	-95.29543018	-95.08863157	-100.089035	-95.08480988
2.870053737	-94.86879258	-100.0767726	-95.21221212	-95.03045451	-99.90888356	-95.09780576
2.882266732	-94.79664879	-100.0304744	-95.11842219	-94.96958306	-99.71922102	-95.10290869
2.894479726	-94.72449257	-99.98387386	-95.01472801	-94.90585016	-99.52078461	-95.09983299
2.906692721	-94.65230224	-99.93694312	-94.90181613	-94.83911924	-99.31447392	-95.08834087
2.918905716	-94.58005588	-99.88965349	-94.78036845	-94.76928392	-99.10137788	-95.06823473
2.93111871	-94.50773131	-99.84197558	-94.65104462	-94.69626763	-98.88280342	-95.03935059
2.943331705	-94.43530605	-99.79387915	-94.5144697	-94.62002325	-98.66030417	-95.00155225
2.9555447	-94.36275727	-99.7453331	-94.37122599	-94.54053264	-98.43570723	-94.95472634
2.967757694	-94.29006177	-99.69630539	-94.22184831	-94.45780625	-98.21113463	-94.89877803
2.979970689	-94.21719592	-99.64676297	-94.06682185	-94.37188259	-97.98901535	-94.83362738
2.992183683	-94.14413558	-99.59667174	-93.90658197	-94.2828278	-97.77208232	-94.75920619
3.004396678	-94.07085613	-99.54599641	-93.74151526	-94.19073512	-97.56334837	-94.67545535
3.016609673	-93.99733234	-99.49470048	-93.57196166	-94.09572427	-97.3660545	-94.5823226
3.028822667	-93.92353836	-99.44274615	-93.39821705	-93.99794087	-97.18358541	-94.47976059
3.041035662	-93.84944763	-99.39009417	-93.22053618	-93.8975556	-97.01934965	-94.36772534
3.053248657	-93.77503285	-99.3367038	-93.03913567	-93.79476334	-96.87662653	-94.24617484
3.065461651	-93.70026589	-99.28253266	-92.85419709	-93.68978206	-96.75838854	-94.11506801
3.077674646	-93.62511771	-99.22753665	-92.66586979	-93.58285148	-96.6671147	-93.97436377
3.08988764	-93.54955832	-99.17166978	-92.47427366	-93.47423149	-96.6046162	-93.82402033
3.102100635	-93.47355666	-99.11488409	-92.27950156	-93.36420026	-96.57189802	-93.66399463
3.11431363	-93.39708054	-99.05712944	-92.08162164	-93.25305196	-96.56907755	-93.49424192
3.126526624	-93.32009653	-98.99835339	-91.88067931	-93.14109416	-96.59537349	-93.31471548
3.138739619	-93.24256985	-98.93850102	-91.67669902	-93.02864476	-96.64916671	-93.12536648
3.150952614	-93.16446431	-98.87751472	-91.46968578	-92.91602853	-96.72812326	-92.92614393
3.163165608	-93.08574214	-98.81533403	-91.25962647	-92.80357319	-96.82936002	-92.71699475
3.175378603	-93.00636387	-98.75189538	-91.04649092	-92.69160518	-96.94962981	-92.497864
3.187591597	-92.92628823	-98.68713184	-90.83023277	-92.58044489	-97.08550328	-92.26869518
3.199804592	-92.84547199	-98.62097288	-90.6107902	-92.47040177	-97.23353017	-92.02943067
3.212017587	-92.76386977	-98.55334407	-90.38808636	-92.36176904	-97.39036922	-91.78001234
3.224230581	-92.68143391	-98.48416677	-90.16202978	-92.25481836	-97.55288278	-91.52038224
3.236443576	-92.59811428	-98.41335774	-89.93251444	-92.14979449	-97.71819733	-91.25048346
3.248656571	-92.51385803	-98.34082881	-89.69941981	-92.04691	-97.88373473	-90.9702612
3.260869565	-92.42860945	-98.26648642	-89.46261065	-91.94634034	-98.04722025	-90.67966394
3.27308256	-92.34230965	-98.19023116	-89.22193666	-91.84821927	-98.20667378	-90.37864489
3.285295554	-92.25489636	-98.11195726	-88.977232	-91.75263484	-98.36039001	-90.06716351
3.297508549	-92.16630361	-98.031552	-88.7283146	-91.65962612	-98.50691204	-89.74518739
3.309721544	-92.07646145	-97.94889509	-88.47498524	-91.56918067	-98.64500207	-89.41269421
3.321934538	-91.98529557	-97.86385797	-88.21702655	-91.48123293	-98.7736115	-89.06967405
3.334147533	-91.89272695	-97.776303	-87.95420172	-91.39566349	-98.89185218	-88.71613177
3.346360528	-91.79867147	-97.68608257	-87.68625295	-91.31229932	-98.99896952	-88.35208967
3.358573522	-91.70303941	-97.59303818	-87.41289972	-91.23091491	-99.09431814	-87.97759029
3.370786517	-91.60573501	-97.49699925	-87.13383669	-91.15123421	-99.17734002	-87.59269922
3.382999511	-91.50665585	-97.39778192	-86.84873131	-91.07293332	-99.24754527	-87.19750799
3.395212506	-91.40569235	-97.29518768	-86.55722104	-90.99564376	-99.30449501	-86.79213673
3.407425501	-91.302727	-97.1890017	-86.25891008	-90.91895624	-99.34778648	-86.37673651
3.419638495	-91.19763369	-97.07899112	-85.95336563	-90.8424247	-99.37703974	-85.9514911
3.43185149	-91.09027686	-96.96490295	-85.64011354	-90.76557049	-99.39188583	-85.5166178
3.444064485	-90.98051058	-96.84646178	-85.31863316	-90.68788655	-99.39195609	-85.07236682
3.456277479	-90.86817757	-96.72336707	-84.98835146	-90.60884144	-99.37687226	-84.61901897
3.468490474	-90.75310805	-96.59529014	-84.64863596	-90.52788308	-99.34623715	-84.15688068
3.480703468	-90.63511846	-96.46187059	-84.29878655	-90.4444421	-99.29962561	-83.68627585
3.492916463	-90.51401008	-96.32271227	-83.93802573	-90.35793471	-99.23657546	-83.20753368
3.505129458	-90.38956743	-96.17737854	-83.56548699	-90.26776503	-99.15657819	-82.72097143
3.517342452	-90.26155646	-96.02538671	-83.18020095	-90.17332686	-99.05906912	-82.22687135
3.529555447	-90.12972261	-95.86620166	-82.78107864	-90.07400472	-98.9434166	-81.72545074
3.541768442	-89.99378847	-95.69922819	-82.36689126	-89.96917434	-98.80891004	-81.21682419
3.553981436	-89.85345129	-95.52380206	-81.93624543	-89.85820241	-98.65474624	-80.70095749
3.566194431	-89.70838	-95.33917938	-81.48755285	-89.74044571	-98.48001353	-80.17761238
3.578407426	-89.558212	-95.14452386	-81.01899251	-89.61524947	-98.28367309	-79.6462818
3.59062042	-89.40254928	-94.93889152	-80.5284635	-89.48194512	-98.06453662	-79.10611531
3.602833415	-89.24095424	-94.72121231	-80.01352526	-89.33984727	-97.82123938	-78.55583407
3.615046409	-89.07294464	-94.4902676	-79.47132131	-89.18824991	-97.55220718	-77.99363446
3.627259404	-88.89798799	-94.24466276	-78.8984805	-89.02642188	-97.25561557	-77.41707829
3.639472399	-88.71549498	-93.98279326	-78.29098779	-88.85360142	-96.92933889	-76.82296583
3.651685393	-88.52481189	-93.70280254	-77.64401258	-88.66898977	-96.57088582	-76.20718502
3.663898388	-88.32521171	-93.40252922	-76.95167741	-88.47174376	-96.17731706	-75.56452618
3.676111383	-88.11588389	-93.07944035	-76.20674122	-88.26096705	-95.74513888	-74.8884454
3.688324377	-87.8959222	-92.73054622	-75.40015829	-88.03570004	-95.27016368	-74.17075152
3.700537372	-87.66431052	-92.35229063	-74.52045341	-87.79490804	-94.747325	-73.40118003
3.712750366	-87.41990588	-91.94040823	-73.55282273	-87.53746745	-94.1704286	-72.56680251
3.724963361	-87.16141845	-91.48973726	-72.47782487	-87.26214951	-93.53181294	-71.65120534
3.737176356	-86.88738742	-90.99397183	-71.26947906	-86.96760113	-92.82187949	-70.63337296
3.74938935	-86.59615202	-90.44533247	-69.89261242	-86.65232224	-92.02843574	-69.48629581
3.761602345	-86.28581643	-89.83412818	-68.29979323	-86.31463871	-91.13577069	-68.17575292
3.77381534	-85.95420686	-89.14818236	-66.43110491	-85.95267019	-90.12336549	-66.6615221
3.786028334	-85.59881892	-88.37211351	-64.23514813	-85.56429144	-88.964182	-64.91055538
3.798241329	-85.21675245	-87.48655169	-61.80205718	-85.14708612	-87.62279052	-62.9595746
3.810454323	-84.80463051	-86.46770078	-59.88353539	-84.69829151	-86.05512957	-61.13768833
3.822667318	-84.35849779	-85.28879351	-60.08241924	-84.21473284	-84.21845379	-60.40033463
3.834880313	-83.87369306	-83.92885846	-62.15242904	-83.69274664	-82.1286699	-61.46712873
3.847093307	-83.34468865	-82.40684049	-64.52030412	-83.12809387	-80.09395114	-63.52486973
3.859306302	-82.76488966	-80.89048781	-66.60964574	-82.51586803	-79.15603831	-65.66212812
3.871519297	-82.12638725	-79.91168414	-68.37723795	-81.85041262	-80.20455192	-67.58479247
3.883732291	-81.41966917	-80.23278435	-69.88014502	-81.12528307	-82.31611449	-69.26469595
3.895945286	-80.63331825	-81.82656	-71.17654053	-80.33333451	-84.46771307	-70.73482101
3.90815828	-79.75380885	-83.92240227	-72.31153381	-79.46711796	-86.36398859	-72.03336495
3.920371275	-78.76573024	-86.0099819	-73.31847867	-78.51999118	-87.9922097	-73.19227339
3.93258427	-77.65336651	-87.93319184	-74.22205708	-77.48883542	-89.39554706	-74.23642745
3.944797264	-76.4062006	-89.67644478	-75.04079775	-76.38025592	-90.61793334	-75.18494343
3.957010259	-75.03515387	-91.26095744	-75.78885927	-75.22377998	-91.69461524	-76.05257932
3.969223254	-73.61509405	-92.71254194	-76.47725499	-74.09635448	-92.65248874	-76.85085684
3.981436248	-72.37039555	-94.05330555	-77.11469551	-73.15347999	-93.51197785	-77.58889023
3.993649243	-71.72890329	-95.3001919	-77.70817566	-72.62413325	-94.28873622	-78.27398597
4.005862237	-72.05185821	-96.46525854	-78.26339007	-72.69301024	-94.99492628	-78.91207639
4.018075232	-73.1858889	-97.55624512	-78.78503251	-73.3358404	-95.64013584	-79.50803572
4.030288227	-74.67021247	-98.57707118	-79.27701501	-74.34396071	-96.23202958	-80.06591289
4.042501221	-76.17999554	-99.52823373	-79.74263092	-75.49806316	-96.77681477	-80.58910512
4.054714216	-77.58243434	-100.4071855	-80.18467791	-76.66026485	-97.27957805	-81.08048897
4.066927211	-78.84331364	-101.208818	-80.60555207	-77.76565596	-97.74453238	-81.54252044
4.079140205	-79.96509807	-101.9261798	-81.00732073	-78.79083523	-98.17520059	-81.97731235
4.0913532	-80.9611212	-102.5515224	-81.39177951	-79.73188174	-98.57455363	-82.38669474
4.103566194	-81.84638658	-103.0776598	-81.76049732	-80.592929	-98.94511618	-82.77226254
4.115779189	-82.63466775	-103.4994682	-82.11485229	-81.38088591	-99.28904818	-83.13541358
4.127992184	-83.33783787	-103.8152003	-82.45606062	-82.10315172	-99.60820852	-83.47737906
4.140205178	-83.9659364	-104.0272454	-82.78519979	-82.76669866	-99.90420539	-83.7992483
4.152418173	-84.52743887	-104.1421012	-83.10322747	-83.37776019	-100.1784363	-84.10198893
4.164631168	-85.02954568	-104.1695897	-83.4109968	-83.94177819	-100.4321204	-84.38646354
4.176844162	-85.4784331	-104.1215999	-83.70926877	-84.46345391	-100.6663244	-84.65344338
4.189057157	-85.8794553	-104.0107399	-83.99872218	-84.94683381	-100.8819843	-84.90361988
4.201270151	-86.23730131	-103.8492074	-84.27996154	-85.39540055	-101.0799225	-85.13761426
4.213483146	-86.5561152	-103.6480321	-84.55352316	-85.81215745	-101.2608627	-85.35598564
4.225696141	-86.8395874	-103.4166933	-84.81987964	-86.19970225	-101.4254416	-85.55923791
4.237909135	-87.09102441	-103.1630309	-85.07944283	-86.56028995	-101.5742192	-85.74782564
4.25012213	-87.31340235	-102.8933455	-85.33256539	-86.89588541	-101.7076874	-85.92215908
4.262335125	-87.50940878	-102.6125968	-85.5795409	-87.20820723	-101.826277	-86.08260851
4.274548119	-87.68147587	-102.3246351	-85.82060245	-87.49876416	-101.9303637	-86.22950795
4.286761114	-87.8318075	-102.0324282	-86.05591973	-87.7688854	-102.0202732	-86.36315849
4.298974108	-87.96240178	-101.7382654	-86.28559428	-88.01974586	-102.0962861	-86.48383111
4.311187103	-88.07507039	-101.4439311	-86.50965294	-88.25238718	-102.1586409	-86.59176919
4.323400098	-88.17145549	-101.1508475	-86.72803897	-88.46773546	-102.2075376	-86.68719078
4.335613092	-88.25304471	-100.860191	-86.94060081	-88.66661603	-102.2431407	-86.77029057
4.347826087	-88.3211848	-100.5729855	-87.14707786	-88.84976604	-102.2655812	-86.84124173
4.360039082	-88.377094	-100.2901765	-87.34708312	-89.01784506	-102.2749588	-86.90019758
4.372252076	-88.42187337	-100.0126904	-87.54008209	-89.17144412	-102.2713441	-86.9472931
4.384465071	-88.45651729	-99.74148153	-87.72536771	-89.31109343	-102.25478	-86.98264648
4.396678065	-88.481923	-99.47756741	-87.90203097	-89.43726892	-102.2252834	-87.00636047
4.40889106	-88.49889947	-99.22205527	-88.06892718	-89.55039802	-102.1828469	-87.01852388
4.421104055	-88.50817549	-98.97615849	-88.22463822	-89.65086444	-102.1274402	-87.01921304
4.433317049	-88.51040704	-98.74120353	-88.36743167	-89.73901247	-102.059012	-87.00849329
4.445530044	-88.50618409	-98.51862628	-88.49521878	-89.81515058	-101.977492	-86.9864207
4.457743039	-88.49603672	-98.30995707	-88.60551441	-89.87955465	-101.8827932	-86.95304391
4.469956033	-88.48044065	-98.11679358	-88.69540385	-89.93247071	-101.7748144	-86.90840618
4.482169028	-88.45982231	-97.94076147	-88.76152373	-89.97411735	-101.6534442	-86.85254785
4.494382022	-88.43456329	-97.78346314	-88.80006617	-90.00468784	-101.5185655	-86.78550911
4.506595017	-88.40500445	-97.64641663	-88.80681768	-90.02435196	-101.3700608	-86.70733332
4.518808012	-88.37144944	-97.53098785	-88.77724509	-90.03325762	-101.20782	-86.61807101
4.531021006	-88.33416794	-97.43832077	-88.70663954	-90.03153229	-101.0317502	-86.51778456
4.543234001	-88.29339846	-97.36927145	-88.59032561	-90.01928424	-100.841788	-86.40655393
4.555446996	-88.24935074	-97.3243521	-88.42393483	-89.99660366	-100.6379159	-86.28448355
4.56765999	-88.20220794	-97.30369109	-88.20373221	-89.96356358	-100.4201834	-86.15171057
4.579872985	-88.15212836	-97.30701334	-87.92697405	-89.92022084	-100.1887344	-86.00841487
4.592085979	-88.09924698	-97.33364346	-87.59226833	-89.86661678	-99.94384188	-85.85483105
4.604298974	-88.04367664	-97.38253132	-87.19991065	-89.80277802	-99.68595279	-85.69126284
4.616511969	-87.98550894	-97.45229718	-86.75217997	-89.72871706	-99.41574458	-85.51810022
4.628724963	-87.9248149	-97.54129162	-86.25359755	-89.64443297	-99.1341958	-85.33583971
4.640937958	-87.86164524	-97.64766429	-85.71117056	-89.54991196	-98.84267313	-85.14510816
4.653150953	-87.79603046	-97.7694352	-85.1346468	-89.44512801	-98.54303585	-84.94669022
4.665363947	-87.72798056	-97.90456326	-84.53678415	-89.33004348	-98.2377572	-84.74155963
4.677576942	-87.65748435	-98.05100774	-83.93357569	-89.20460987	-97.93005847	-84.5309139
4.689789936	-87.58450854	-98.20677995	-83.34426528	-89.06876854	-97.62404539	-84.31621167
4.702002931	-87.50899621	-98.36998392	-82.79086374	-88.92245166	-97.32482761	-84.09921094
4.714215926	-87.43086498	-98.53884594	-82.2968104	-88.76558329	-97.03858954	-83.88200547
4.72642892	-87.3500045	-98.71173395	-81.88455848	-88.59808067	-96.77256804	-83.66705514
4.738641915	-87.26627331	-98.88716811	-81.57230904	-88.41985586	-96.5348826	-83.45720422
4.75085491	-87.179495	-99.06382411	-81.37076964	-88.23081768	-96.33416667	-83.25568003
4.763067904	-87.08945336	-99.24053109	-81.2812084	-88.03087428	-96.17897497	-83.0660629
4.775280899	-86.99588647	-99.4162654	-81.29571565	-87.81993613	-96.07699688	-82.8922181
4.787493894	-86.89847947	-99.59014178	-81.39955525	-87.59791996	-96.03418388	-82.73818214
4.799706888	-86.7968557	-99.76140288	-81.57454226	-87.36475359	-96.0539689	-82.60800016
4.811919883	-86.6905659	-99.92940795	-81.80219125	-87.12038202	-96.13677605	-82.50551866
4.824132877	-86.57907505	-100.0936214	-82.06587191	-86.86477494	-96.27996119	-82.43414802
4.836345872	-86.46174631	-100.2536015	-82.35184922	-86.59793626	-96.47820112	-82.39661964
4.848558867	-86.33782151	-100.4089899	-82.6494764	-86.31991582	-96.72421792	-82.39477053
4.860771861	-86.20639739	-100.5595013	-82.95090167	-86.03082396	-97.00964706	-82.42938921
4.872984856	-86.06639689	-100.7049146	-83.2505768	-85.73084956	-97.32585967	-82.50014986
4.885197851	-85.91653458	-100.8450643	-83.54474171	-85.42028211	-97.66461088	-82.6056469
4.897410845	-85.75527525	-100.9798331	-83.8309687	-85.09953865	-98.01846534	-82.74352347
4.90962384	-85.58078523	-101.1091451	-84.10779354	-84.7691963	-98.3810138	-82.91067113
4.921836834	-85.39087608	-101.2329596	-84.37443217	-84.43003106	-98.74692808	-83.10346791
4.934049829	-85.18294171	-101.3512664	-84.63057039	-84.08306335	-99.11190948	-83.31802083
4.946262824	-84.95389205	-101.46408	-84.87621121	-83.72961015	-99.4725784	-83.55038513
4.958475818	-84.70009069	-101.5714367	-85.11156595	-83.37134306	-99.82634014	-83.79674214
4.970688813	-84.41731082	-101.6733897	-85.33697741	-83.01034977	-100.1712491	-84.0535287
4.982901808	-84.10073695	-101.7700069	-85.55286638	-82.64919492	-100.505884	-84.31751931
4.995114802	-83.74506087	-101.8613672	-85.75969484	-82.29097299	-100.8292384	-84.58586741
5.007327797	-83.34475524	-101.9475587	-85.95794084	-81.93934274	-101.1406303	-84.85611514
5.019540791	-82.89466224	-102.0286762	-86.14808184	-81.59852876	-101.4396274	-85.12618053
5.031753786	-82.39111135	-102.1048192	-86.33058385	-81.27327263	-101.7259872	-85.39433052
5.043966781	-81.83386979	-102.1760904	-86.50589457	-80.96871551	-101.99961	-85.65914613
5.056179775	-81.22927238	-102.2425941	-86.67443942	-80.69019785	-102.2605016	-85.91948465
5.06839277	-80.59468704	-102.3044351	-86.8366195	-80.44297244	-102.5087451	-86.17444207
5.080605765	-79.96360916	-102.3617174	-86.99281077	-80.23184504	-102.7444781	-86.42331756
5.092818759	-79.38854553	-102.4145432	-87.1433642	-80.06077922	-102.9678761	-86.66558132
5.105031754	-78.93587565	-102.4630124	-87.28860642	-79.93252306	-103.1791391	-86.9008461
5.117244748	-78.66730318	-102.5072213	-87.42884076	-79.84832472	-103.3784819	-87.12884252
5.129457743	-78.61299917	-102.5472624	-87.56434843	-79.80779524	-103.5661267	-87.34939794
5.141670738	-78.75606857	-102.5832237	-87.69538986	-79.80894846	-103.7422971	-87.56241859
5.153883732	-79.0429245	-102.6151881	-87.82220605	-79.84840933	-103.9072142	-87.76787465
5.166096727	-79.40926564	-102.643233	-87.94501989	-79.92174592	-104.0610934	-87.96578778
5.178309722	-79.80090922	-102.6674302	-88.06403746	-80.02386052	-104.2041424	-88.15622078
5.190522716	-80.18129312	-102.6878451	-88.17944923	-80.14937485	-104.3365589	-88.33926913
5.202735711	-80.52984391	-102.7045368	-88.29143124	-80.2929604	-104.4585301	-88.51505396
5.214948705	-80.83731605	-102.7175574	-88.40014615	-80.44958748	-104.5702318	-88.68371635
5.2271617	-81.10141698	-102.7269521	-88.50574424	-80.61468738	-104.6718277	-88.84541264
5.239374695	-81.32366888	-102.7327592	-88.60836431	-80.78423723	-104.763469	-89.00031058
5.251587689	-81.50742974	-102.7350089	-88.70813456	-80.95478418	-104.8452947	-89.14858622
5.263800684	-81.65674264	-102.7337244	-88.80517332	-81.12342725	-104.9174311	-89.29042136
5.276013679	-81.77571133	-102.7289205	-88.89958975	-81.28777311	-104.9799921	-89.42600147
5.288226673	-81.868189	-102.7206043	-88.99148452	-81.44587865	-105.0330789	-89.55551397
5.300439668	-81.93764489	-102.7087743	-89.08095033	-81.5961891	-105.0767805	-89.67914687
5.312652662	-81.98712729	-102.6934206	-89.16807249	-81.73747779	-105.1111733	-89.79708759
5.324865657	-82.01927597	-102.6745245	-89.25292937	-81.86879056	-105.1363216	-89.90952206
5.337078652	-82.03635732	-102.6520585	-89.33559283	-81.98939657	-105.1522774	-90.0166339
5.349291646	-82.04030786	-102.6259855	-89.41612862	-82.0987459	-105.1590804	-90.11860379
5.361504641	-82.03277844	-102.5962591	-89.49459671	-82.1964337	-105.1567582	-90.21560891
5.373717636	-82.01517556	-102.562823	-89.57105165	-82.28217043	-105.1453259	-90.3078225
5.38593063	-81.9886983	-102.5256105	-89.64554279	-82.35575735	-105.1247865	-90.39541342
5.398143625	-81.95437032	-102.4845446	-89.71811459	-82.41706655	-105.0951301	-90.47854582
5.410356619	-81.91306727	-102.4395372	-89.78880681	-82.46602485	-105.0563345	-90.55737883
5.422569614	-81.86554006	-102.3904888	-89.85765473	-82.50260088	-105.0083642	-90.63206631
5.434782609	-81.8124343	-102.3372883	-89.92468932	-82.52679488	-104.9511705	-90.70275655
5.446995603	-81.75430676	-102.279812	-89.98993738	-82.53863061	-104.8846909	-90.76959208
5.459208598	-81.69163902	-102.2179234	-90.05342171	-82.53814908	-104.8088488	-90.83270948
5.471421593	-81.62484901	-102.1514725	-90.11516121	-82.52540387	-104.7235528	-90.89223916
5.483634587	-81.5543006	-102.0802952	-90.17517097	-82.50045754	-104.6286962	-90.94830522
5.495847582	-81.48031166	-102.0042127	-90.23346239	-82.46337925	-104.5241561	-91.00102526
5.508060576	-81.40316092	-101.9230306	-90.2900432	-82.41424318	-104.4097927	-91.05051031
5.520273571	-81.32309364	-101.836538	-90.34491759	-82.35312779	-104.2854481	-91.09686465
5.532486566	-81.24032647	-101.744507	-90.39808619	-82.28011579	-104.1509455	-91.14018577
5.54469956	-81.15505157	-101.6466914	-90.44954617	-82.19529479	-104.0060877	-91.18056424
5.556912555	-81.0674401	-101.5428258	-90.4992912	-82.0987586	-103.8506558	-91.21808371
5.56912555	-80.9776452	-101.4326248	-90.54731153	-81.99060922	-103.6844075	-91.25282087
5.581338544	-80.8858046	-101.3157812	-90.593594	-81.87095951	-103.5070753	-91.28484541
5.593551539	-80.79204277	-101.1919653	-90.63812198	-81.73993658	-103.3183648	-91.3142201
5.605764533	-80.69647286	-101.0608233	-90.68087548	-81.5976861	-103.1179518	-91.34100083
5.617977528	-80.59919839	-100.9219759	-90.72183104	-81.44437736	-102.9054803	-91.36523668
5.630190523	-80.50031467	-100.7750166	-90.76096182	-81.28020952	-102.6805596	-91.38697003
5.642403517	-80.39991011	-100.6195099	-90.79823752	-81.10541885	-102.4427606	-91.40623673
5.654616512	-80.29806733	-100.45499	-90.83362446	-80.92028741	-102.1916129	-91.42306628
5.666829507	-80.19486419	-100.2809581	-90.86708551	-80.72515298	-101.9266005	-91.437482
5.679042501	-80.0903747	-100.0968809	-90.89858011	-80.52042065	-101.6471573	-91.44950133
5.691255496	-79.98466983	-99.90218786	-90.92806435	-80.30657602	-101.3526627	-91.45913603
5.70346849	-79.87781825	-99.69626945	-90.95549089	-80.08420007	-101.0424363	-91.46639257
5.715681485	-79.76988706	-99.47847418	-90.98080909	-79.85398569	-100.715732	-91.47127235
5.72789448	-79.66094237	-99.24810645	-91.00396501	-79.61675567	-100.3717327	-91.47377218
5.740107474	-79.55104994	-99.00442402	-91.02490148	-79.37348175	-100.0095441	-91.47388455
5.752320469	-79.44027571	-98.7466358	-91.04355822	-79.12530404	-99.62818921	-91.47159814
5.764533464	-79.32868636	-98.47390003	-91.05987195	-78.8735498	-99.2266039	-91.46689818
5.776746458	-79.21634978	-98.18532311	-91.07377654	-78.61974989	-98.80363401	-91.45976695
5.788959453	-79.10333559	-97.87995977	-91.08520315	-78.36565102	-98.35803613	-91.45018423
5.801172447	-78.98971561	-97.55681504	-91.09408054	-78.11322082	-97.88848441	-91.43812785
5.813385442	-78.87556428	-97.2148495	-91.10033526	-77.86464273	-97.39358738	-91.42357416
5.825598437	-78.76095916	-96.85298917	-91.10389201	-77.62229691	-96.87192128	-91.40649856
5.837811431	-78.64598133	-96.4701429	-91.104674	-77.3887237	-96.32209005	-91.38687613
5.850024426	-78.53071582	-96.06523087	-91.10260339	-77.16656677	-95.74282804	-91.36468211
5.862237421	-78.41525204	-95.63723005	-91.09760178	-76.95849445	-95.13317053	-91.33989258
5.874450415	-78.29968418	-95.18524507	-91.08959082	-76.76710046	-94.49273121	-91.31248501
5.88666341	-78.18411158	-94.70861711	-91.07849284	-76.5947883	-93.82214536	-91.28243891
5.898876404	-78.06863914	-94.20708909	-91.06423161	-76.44364741	-93.12376366	-91.24973647
5.911089399	-77.95337765	-93.68105326	-91.04673319	-76.31533244	-92.40270767	-91.21436326
5.923302394	-77.83844416	-93.13191667	-91.02592682	-76.2109589	-91.66840237	-91.17630889
5.935515388	-77.72396225	-92.56262935	-91.00174604	-76.13102813	-90.93662332	-91.1355677
5.947728383	-77.61006235	-91.97842289	-90.97412974	-76.07539193	-90.23181203	-91.09213956
5.959941378	-77.49688195	-91.38778838	-90.94302352	-76.04326165	-89.5887477	-91.04603057
5.972154372	-77.38456581	-90.80365226	-90.90838096	-76.0332606	-89.05161896	-90.99725388
5.984367367	-77.27326608	-90.24453829	-90.87016518	-76.04351249	-88.66790234	-90.94583048
5.996580362	-77.16314242	-89.73519258	-90.82835033	-76.07175421	-88.47620308	-90.89179007
6.008793356	-77.05436196	-89.30575407	-90.78292338	-76.11545964	-88.4924417	-90.83517188
6.021006351	-76.94709926	-88.98840251	-90.73388582	-76.17196173	-88.70319213	-90.7760256
6.033219345	-76.84153609	-88.81114386	-90.68125552	-76.23856265	-89.07134529	-90.71441227
6.04543234	-76.73786124	-88.79032202	-90.6250687	-76.31262563	-89.5496667	-90.65040521
6.057645335	-76.63627007	-88.92540585	-90.56538183	-76.39164529	-90.09336865	-90.58409101
6.069858329	-76.536964	-89.19919661	-90.50227364	-76.4732967	-90.66678107	-90.51557041
6.082071324	-76.44014992	-89.58332141	-90.43584709	-76.55546519	-91.24463324	-90.44495931
6.094284319	-76.34603938	-90.04573135	-90.36623122	-76.6362601	-91.81051587	-90.37238969
6.106497313	-76.25484766	-90.55674095	-90.29358303	-76.71401636	-92.35457309	-90.29801049
6.118710308	-76.16679272	-91.0921784	-90.21808909	-76.78728715	-92.87141602	-90.2219885
6.130923302	-76.08209397	-91.6340776	-90.13996701	-76.8548309	-93.35854511	-90.14450913
6.143136297	-76.00097089	-92.16998989	-90.05946661	-76.91559511	-93.81525791	-90.06577709
6.155349292	-75.92364158	-92.69180781	-89.97687078	-76.96869875	-94.24192898	-89.98601693
6.167562286	-75.85032108	-93.19459808	-89.89249593	-77.01341491	-94.6395494	-89.90547346
6.179775281	-75.78121967	-93.67563961	-89.8066919	-77.04915426	-95.00943828	-89.82441191
6.191988276	-75.71654105	-94.13370043	-89.71984135	-77.07545032	-95.35306554	-89.74311785
6.20420127	-75.65648042	-94.56852219	-89.63235854	-77.09194664	-95.67194536	-89.66189683
6.216414265	-75.60122264	-94.98046413	-89.54468734	-77.09838614	-95.96757421	-89.58107371
6.228627259	-75.55094024	-95.37026243	-89.45729852	-77.09460284	-96.24139675	-89.50099151
6.240840254	-75.50579163	-95.73886993	-89.37068618	-77.0805157	-96.49478895	-89.42200987
6.253053249	-75.46591927	-96.08735079	-89.28536348	-77.05612488	-96.72905182	-89.3445031
6.265266243	-75.431448	-96.41681228	-89.2018574	-77.02151006	-96.94541152	-89.26885757
6.277479238	-75.40248359	-96.72836135	-89.1207028	-76.97683107	-97.14502314	-89.19546873
6.289692233	-75.37911137	-97.02307771	-89.04243581	-76.92233051	-97.32897662	-89.12473748
6.301905227	-75.36139522	-97.30199791	-88.96758652	-76.8583385	-97.4983036	-89.05706606
6.314118222	-75.34937669	-97.56610649	-88.89667142	-76.78527942	-97.65398466	-88.9928535
6.326331216	-75.34307453	-97.81633195	-88.83018541	-76.70368048	-97.7969566	-88.93249054
6.338544211	-75.34248444	-98.05354562	-88.76859393	-76.61418198	-97.92811937	-88.87635433
6.350757206	-75.34757912	-98.27856246	-88.71232535	-76.51754901	-98.0483426	-88.82480289
6.3629702	-75.35830865	-98.49214307	-88.66176377	-76.41468411	-98.15847165	-88.77816941
6.375183195	-75.37460118	-98.6949963	-88.61724273	-76.30664021	-98.25933303	-88.73675678
6.38739619	-75.39636384	-98.88778221	-88.57903979	-76.19463305	-98.3517392	-88.70083223
6.399609184	-75.42348392	-99.07111517	-88.54737248	-76.08005177	-98.43649273	-88.67062255
6.411822179	-75.45583031	-99.24556698	-88.52239554	-75.96446604	-98.51438966	-88.64630987
6.424035173	-75.49325505	-99.41166985	-88.50419967	-75.8496278	-98.58622215	-88.62802819
6.436248168	-75.53559509	-99.56991929	-88.4928118	-75.73746533	-98.65278021	-88.61586091
6.448461163	-75.58267409	-99.72077684	-88.48819678	-75.63006698	-98.71485263	-88.60983937
6.460674157	-75.63430435	-99.86467255	-88.49026052	-75.52965223	-98.77322688	-88.60994245
6.472887152	-75.69028873	-100.0020074	-88.49885424	-75.43852811	-98.82868807	-88.61609736
6.485100147	-75.75042254	-100.1331555	-88.51377972	-75.35902988	-98.8820168	-88.62818141
6.497313141	-75.81449543	-100.2584659	-88.53479534	-75.29344667	-98.93398602	-88.64602493
6.509526136	-75.8822932	-100.3782648	-88.5616226	-75.24393476	-98.98535684	-88.66941495
6.52173913	-75.95359944	-100.492857	-88.59395285	-75.21242345	-99.03687328	-88.69809976
6.533952125	-76.02819721	-100.6025275	-88.63145408	-75.20052113	-99.08925623	-88.73179396
6.54616512	-76.10587041	-100.7075431	-88.67377749	-75.20943012	-99.14319657	-88.770184
6.558378114	-76.18640515	-100.8081535	-88.72056371	-75.23987981	-99.19934775	-88.81293387
6.570591109	-76.26959089	-100.9045928	-88.77144853	-75.29208574	-99.25831807	-88.85969087
6.582804104	-76.35522149	-100.9970803	-88.826068	-75.36574	-99.32066291	-88.91009132
6.595017098	-76.44309607	-101.0858219	-88.88406293	-75.46003407	-99.38687728	-88.96376597
6.607230093	-76.53301975	-101.1710107	-88.94508271	-75.57371117	-99.45738892	-89.02034507
6.619443087	-76.62480427	-101.2528282	-89.00878839	-75.70514177	-99.53255244	-89.07946303
6.631656082	-76.71826845	-101.3314448	-89.07485523	-75.85241361	-99.61264462	-89.14076256
6.643869077	-76.81323857	-101.407021	-89.14297454	-76.01342683	-99.69786131	-89.20389828
6.656082071	-76.90954858	-101.4797075	-89.21285507	-76.18598602	-99.78831591	-89.26853984
6.668295066	-77.00704034	-101.5496463	-89.28422384	-76.36788251	-99.8840397	-89.33437442
6.680508061	-77.1055636	-101.616971	-89.35682661	-76.55696291	-99.98498399	-89.40110883
6.692721055	-77.20497607	-101.6818077	-89.43042795	-76.75118205	-100.0910239	-89.46847103
6.70493405	-77.30514334	-101.7442751	-89.50481104	-76.9486404	-100.2019637	-89.53621132
6.717147044	-77.40593872	-101.8044853	-89.57977726	-77.14760754	-100.3175437	-89.60410303
6.729360039	-77.50724315	-101.862544	-89.65514551	-77.34653367	-100.4374475	-89.67194294
6.741573034	-77.60894491	-101.9185509	-89.73075153	-77.54405192	-100.561311	-89.73955137
6.753786028	-77.71093948	-101.9726003	-89.80644696	-77.73897372	-100.6887305	-89.80677204
6.765999023	-77.81312922	-102.0247814	-89.88209851	-77.9302794	-100.8192722	-89.87347167
6.778212018	-77.91542309	-102.0751783	-89.95758689	-78.117106	-100.9524804	-89.93953942
6.790425012	-78.01773645	-102.1238706	-90.03280596	-78.29873344	-101.0878856	-90.00488619
6.802638007	-78.11999066	-102.1709339	-90.10766166	-78.47457036	-101.2250126	-90.06944379
6.814851001	-78.22211285	-102.2164393	-90.18207114	-78.64414017	-101.3633865	-90.13316402
6.827063996	-78.32403563	-102.2604544	-90.2559618	-78.8070679	-101.5025392	-90.19601762
6.839276991	-78.42569675	-102.3030433	-90.32927043	-78.96306809	-101.6420142	-90.25799321
6.851489985	-78.52703884	-102.3442665	-90.40194239	-79.11193397	-101.7813707	-90.31909618
6.86370298	-78.62800915	-102.3841816	-90.47393079	-79.25352776	-101.9201868	-90.37934748
6.875915975	-78.72855922	-102.4228431	-90.5451958	-79.38777239	-102.0580623	-90.4387824
6.888128969	-78.82864466	-102.4603026	-90.61570393	-79.51464423	-102.1946198	-90.49744934
6.900341964	-78.92822488	-102.4966093	-90.68542741	-79.63416706	-102.3295065	-90.55540851
6.912554958	-79.02726284	-102.5318096	-90.75434359	-79.74640687	-102.4623945	-90.61273061
6.924767953	-79.12572483	-102.5659479	-90.82243445	-79.85146771	-102.5929806	-90.66949554
6.936980948	-79.22358023	-102.599066	-90.88968602	-79.94948819	-102.7209865	-90.72579097
6.949193942	-79.32080131	-102.6312038	-90.956088	-80.04063873	-102.8461577	-90.78171105
6.961406937	-79.41736303	-102.6623992	-91.02163332	-80.12511931	-102.9682633	-90.83735493
6.973619932	-79.51324284	-102.6926883	-91.08631779	-80.2031578	-103.0870943	-90.89282542
6.985832926	-79.60842052	-102.722105	-91.15013969	-80.27500865	-103.2024631	-90.94822758
6.998045921	-79.70287799	-102.750682	-91.21309955	-80.34095181	-103.3142018	-91.00366729
7.010258915	-79.79659916	-102.7784501	-91.27519983	-80.40129204	-103.4221613	-91.05924989
7.02247191	-79.88956981	-102.8054386	-91.33644465	-80.45635825	-103.5262101	-91.11507878
7.034684905	-79.98177738	-102.8316754	-91.39683961	-80.50650294	-103.6262328	-91.17125415
7.046897899	-80.07321092	-102.857187	-91.45639154	-80.55210171	-103.7221291	-91.22787161
7.059110894	-80.16386092	-102.8819984	-91.51510835	-80.59355257	-103.8138124	-91.28502106
7.071323889	-80.2537192	-102.9061337	-91.57299885	-80.63127517	-103.9012092	-91.34278546
7.083536883	-80.34277882	-102.9296153	-91.63007263	-80.66570981	-103.9842576	-91.4012398
7.095749878	-80.43103397	-102.952465	-91.68633987	-80.69731605	-104.0629066	-91.46045014
7.107962872	-80.51847989	-102.974703	-91.7418113	-80.726571	-104.1371151	-91.52047274
7.120175867	-80.60511275	-102.9963487	-91.79649803	-80.75396715	-104.206851	-91.58135334
7.132388862	-80.69092963	-103.0174203	-91.85041149	-80.78000963	-104.2720907	-91.64312656
7.144601856	-80.77592838	-103.0379353	-91.90356335	-80.80521296	-104.3328183	-91.70581547
7.156814851	-80.86010758	-103.05791	-91.95596544	-80.83009721	-104.3890247	-91.76943122
7.169027846	-80.9434665	-103.0773598	-92.00762967	-80.85518349	-104.4407076	-91.83397296
7.18124084	-81.026005	-103.0962992	-92.05856801	-80.88098899	-104.4878704	-91.89942775
7.193453835	-81.1077235	-103.114742	-92.10879238	-80.90802138	-104.5305221	-91.96577074
7.20566683	-81.18862291	-103.132701	-92.15831469	-80.93677279	-104.5686772	-92.03296542
7.217879824	-81.2687046	-103.1501881	-92.20714672	-80.96771354	-104.6023546	-92.10096402
7.230092819	-81.34797035	-103.1672146	-92.25530013	-81.0012856	-104.6315778	-92.16970806
7.242305813	-81.4264223	-103.1837908	-92.30278642	-81.03789615	-104.6563749	-92.23912893
7.254518808	-81.50406294	-103.1999263	-92.3496169	-81.07791129	-104.6767777	-92.30914865
7.266731803	-81.58089504	-103.21563	-92.39580268	-81.12165021	-104.6928222	-92.37968068
7.278944797	-81.65692162	-103.2309097	-92.44135463	-81.16938003	-104.704548	-92.45063076
7.291157792	-81.73214598	-103.2457729	-92.48628339	-81.22131147	-104.7119985	-92.52189785
7.303370787	-81.80657157	-103.2602258	-92.53059932	-81.27759561	-104.7152208	-92.59337506
7.315583781	-81.88020206	-103.2742742	-92.57431253	-81.33832177	-104.7142654	-92.66495063
7.327796776	-81.95304126	-103.2879228	-92.61743284	-81.40351675	-104.7091866	-92.7365089
7.34000977	-82.02509312	-103.3011757	-92.65996978	-81.47314531	-104.7000422	-92.80793124
7.352222765	-82.09636172	-103.314036	-92.70193256	-81.54711204	-104.6868938	-92.87909702
7.36443576	-82.1668512	-103.3265059	-92.74333013	-81.62526437	-104.6698067	-92.94988448
7.376648754	-82.23656583	-103.3385868	-92.78417108	-81.70739675	-104.6488499	-93.02017164
7.388861749	-82.30550989	-103.3502791	-92.82446374	-81.7932557	-104.6240967	-93.08983703
7.401074744	-82.37368777	-103.361582	-92.86421607	-81.8825456	-104.5956242	-93.15876056
7.413287738	-82.44110384	-103.372494	-92.90343575	-81.974935	-104.5635139	-93.22682411
7.425500733	-82.50776253	-103.3830121	-92.94213013	-82.07006321	-104.5278516	-93.29391227
7.437713727	-82.57366828	-103.3931323	-92.98030622	-82.16754694	-104.4887278	-93.35991286
7.449926722	-82.63882553	-103.4028492	-93.01797072	-82.26698681	-104.4462379	-93.42471748
7.462139717	-82.7032387	-103.412156	-93.05513001	-82.36797368	-104.4004821	-93.48822198
7.474352711	-82.76691222	-103.4210445	-93.09179014	-82.47009438	-104.3515659	-93.55032684
7.486565706	-82.82985048	-103.4295045	-93.12795683	-82.57293711	-104.2996003	-93.61093754
7.498778701	-82.89205784	-103.4375243	-93.16363549	-82.67609613	-104.2447019	-93.66996486
7.510991695	-82.95353865	-103.44509	-93.19883118	-82.77917586	-104.1869932	-93.72732515
7.52320469	-83.01429717	-103.4521854	-93.23354866	-82.88179442	-104.1266029	-93.78294049
7.535417684	-83.07433767	-103.4587919	-93.26779235	-82.98358645	-104.063666	-93.8367389
7.547630679	-83.13366432	-103.464888	-93.30156636	-83.08420543	-103.9983238	-93.88865446
7.559843674	-83.19228125	-103.4704492	-93.33487446	-83.18332546	-103.9307247	-93.93862741
7.572056668	-83.25019253	-103.4754472	-93.3677201	-83.28064251	-103.8610236	-93.98660422
7.584269663	-83.30740218	-103.47985	-93.40010642	-83.37587534	-103.7893825	-94.03253762
7.596482658	-83.36391411	-103.4836207	-93.43203621	-83.46876592	-103.7159707	-94.07638664
7.608695652	-83.41973221	-103.4867173	-93.46351195	-83.55907975	-103.6409644	-94.11811663
7.620908647	-83.47486025	-103.489092	-93.49453581	-83.6466057	-103.5645471	-94.15769921
7.633121641	-83.52930196	-103.4906897	-93.5251096	-83.73115588	-103.4869094	-94.19511224
7.645334636	-83.58306096	-103.4914476	-93.55523483	-83.8125652	-103.4082489	-94.23033983
7.657547631	-83.63614082	-103.4912934	-93.58491268	-83.89069089	-103.32877	-94.26337226
7.669760625	-83.688545	-103.4901442	-93.61414398	-83.96541197	-103.2486837	-94.2942059
7.68197362	-83.7402769	-103.487904	-93.64292926	-84.03662863	-103.1682073	-94.32284317
7.694186615	-83.7913398	-103.4844621	-93.6712687	-84.10426165	-103.0875636	-94.34929246
7.706399609	-83.84173694	-103.4796897	-93.69916216	-84.16825176	-103.0069811	-94.37356807
7.718612604	-83.89147143	-103.473437	-93.72660914	-84.22855905	-102.9266924	-94.39569007
7.730825598	-83.94054632	-103.4655285	-93.75360882	-84.28516247	-102.8469344	-94.41568425
7.743038593	-83.98896456	-103.4557582	-93.78016005	-84.33805925	-102.7679467	-94.43358198
7.755251588	-84.036729	-103.4438829	-93.80626131	-84.38726445	-102.6899709	-94.44942014
7.767464582	-84.08384242	-103.429614	-93.83191076	-84.43281055	-102.6132497	-94.46324096
7.779677577	-84.13030749	-103.4126071	-93.8571062	-84.47474701	-102.5380254	-94.47509192
7.791890572	-84.1761268	-103.3924491	-93.88184506	-84.51313996	-102.4645388	-94.48502557
7.804103566	-84.22130285	-103.3686408	-93.90612444	-84.54807189	-102.3930279	-94.49309941
7.816316561	-84.26583803	-103.3405751	-93.92994107	-84.57964129	-102.323726	-94.49937567
7.828529555	-84.30973467	-103.3075085	-93.95329131	-84.60796246	-102.256861	-94.50392116
7.84074255	-84.35299497	-103.2685231	-93.97617115	-84.63316513	-102.1926533	-94.50680707
7.852955545	-84.39562106	-103.2224763	-93.99857621	-84.65539425	-102.1313143	-94.50810869
7.865168539	-84.43761498	-103.1679337	-94.02050172	-84.6748096	-102.073045	-94.50790519
7.877381534	-84.47897867	-103.1030774	-94.04194253	-84.69158545	-102.0180348	-94.50627934
7.889594529	-84.51971398	-103.0255818	-94.06289311	-84.70591012	-101.9664595	-94.50331721
7.901807523	-84.55982265	-102.9324418	-94.08334752	-84.71798545	-101.9184805	-94.49910785
7.914020518	-84.59930637	-102.8197356	-94.1032994	-84.72802617	-101.8742434	-94.4937429
7.926233512	-84.63816669	-102.6822947	-94.12274202	-84.73625918	-101.8338771	-94.48731625
7.938446507	-84.6764051	-102.513248	-94.14166821	-84.74292261	-101.7974926	-94.47992359
7.950659502	-84.71402299	-102.3033981	-94.16007036	-84.74826479	-101.7651828	-94.47166199
7.962872496	-84.75102166	-102.0404043	-94.17794045	-84.75254301	-101.7370215	-94.46262941
7.975085491	-84.78740229	-101.7078036	-94.19527002	-84.75602211	-101.7130637	-94.45292422
7.987298486	-84.82316602	-101.2841394	-94.21205016	-84.7589728	-101.693345	-94.44264467
7.99951148	-84.85831386	-100.7431577	-94.22827151	-84.76166987	-101.6778821	-94.43188836
8.011724475	-84.89284674	-100.0580036	-94.24392422	-84.76439012	-101.666673	-94.42075164
8.023937469	-84.92676549	-99.21737949	-94.25899802	-84.76741014	-101.6596975	-94.40932907
8.036150464	-84.96007087	-98.27122556	-94.2734821	-84.77100382	-101.6569181	-94.39771281
8.048363459	-84.99276352	-97.42096839	-94.28736522	-84.77543987	-101.6582806	-94.385992
8.060576453	-85.02484402	-97.05971586	-94.30063559	-84.78097901	-101.6637154	-94.37425224
8.072789448	-85.05631282	-97.47222884	-94.31328095	-84.78787123	-101.6731383	-94.3625749
8.085002443	-85.08717032	-98.44745428	-94.32528851	-84.79635292	-101.6864521	-94.35103662
8.097215437	-85.1174168	-99.55562494	-94.33664496	-84.80664409	-101.7035473	-94.33970871
8.109428432	-85.14705246	-100.5409401	-94.34733645	-84.81894564	-101.7243037	-94.32865662
8.121641426	-85.1760774	-101.3324641	-94.35734858	-84.83343672	-101.7485917	-94.31793948
8.133854421	-85.20449163	-101.9426487	-94.36666641	-84.85027245	-101.7762733	-94.30760958
8.146067416	-85.23229507	-102.4068055	-94.37527443	-84.86958174	-101.8072037	-94.29771199
8.15828041	-85.25948755	-102.759991	-94.38315655	-84.89146557	-101.8412321	-94.28828422
8.170493405	-85.28606879	-103.0306588	-94.39029611	-84.91599563	-101.878203	-94.27935586
8.1827064	-85.31203844	-103.2402596	-94.39667586	-84.94321336	-101.9179572	-94.27094841
8.194919394	-85.33739605	-103.4044975	-94.40227793	-84.97312946	-101.9603327	-94.26307505
8.207132389	-85.36214105	-103.5347616	-94.40708384	-85.00572389	-102.0051656	-94.25574056
8.219345383	-85.38627281	-103.6393173	-94.41107452	-85.04094631	-102.0522909	-94.24894127
8.231558378	-85.40979057	-103.724198	-94.41423023	-85.07871704	-102.101543	-94.24266512
8.243771373	-85.4326935	-103.7938456	-94.41653062	-85.11892835	-102.1527567	-94.23689173
8.255984367	-85.45498066	-103.8515629	-94.41795468	-85.16144622	-102.2057673	-94.23159261
8.268197362	-85.47665101	-103.8998308	-94.41848075	-85.20611244	-102.2604112	-94.22673135
8.280410357	-85.49770341	-103.9405325	-94.4180865	-85.25274688	-102.3165264	-94.22226395
8.292623351	-85.51813662	-103.9751113	-94.41674894	-85.30115011	-102.3739526	-94.21813917
8.304836346	-85.53794929	-104.0046843	-94.41444439	-85.35110608	-102.4325315	-94.21429891
8.31704934	-85.55713999	-104.0301238	-94.41114848	-85.40238488	-102.4921073	-94.21067866
8.329262335	-85.57570714	-104.0521165	-94.40683617	-85.45474559	-102.5525263	-94.20720799
8.34147533	-85.5936491	-104.0712073	-94.4014817	-85.50793897	-102.6136374	-94.20381106
8.353688324	-85.6109641	-104.0878315	-94.39505864	-85.56171019	-102.6752923	-94.20040713
8.365901319	-85.62765024	-104.1023388	-94.38753981	-85.61580134	-102.7373451	-94.19691113
8.378114314	-85.64370555	-104.115012	-94.37889735	-85.66995379	-102.7996529	-94.19323419
8.390327308	-85.6591279	-104.1260807	-94.36910268	-85.72391039	-102.8620752	-94.18928424
8.402540303	-85.67391507	-104.135732	-94.3581265	-85.77741746	-102.9244745	-94.18496649
8.414753298	-85.68806472	-104.1441188	-94.3459388	-85.83022648	-102.986716	-94.18018404
8.426966292	-85.70157438	-104.1513661	-94.33250885	-85.88209571	-103.0486675	-94.17483835
8.439179287	-85.71444144	-104.1575766	-94.3178052	-85.93279146	-103.1101996	-94.1688298
8.451392281	-85.7266632	-104.1628338	-94.3017957	-85.98208922	-103.1711857	-94.1620581
8.463605276	-85.73823678	-104.1672062	-94.28444747	-86.0297746	-103.2315018	-94.15442283
8.475818271	-85.74915921	-104.1707492	-94.26572692	-86.07564402	-103.2910263	-94.14582377
8.488031265	-85.75942734	-104.173507	-94.24559978	-86.11950537	-103.3496406	-94.13616137
8.50024426	-85.76903793	-104.1755151	-94.22403106	-86.16117834	-103.4072285	-94.12533706
8.512457255	-85.77798753	-104.1768006	-94.20098508	-86.20049484	-103.4636764	-94.11325362
8.524670249	-85.78627259	-104.1773841	-94.1764255	-86.23729909	-103.5188732	-94.09981541
8.536883244	-85.79388938	-104.1772801	-94.15031529	-86.27144783	-103.5727103	-94.08492871
8.549096238	-85.80083402	-104.176498	-94.12261675	-86.30281026	-103.6250817	-94.06850187
8.561309233	-85.80710246	-104.1750425	-94.09329154	-86.33126808	-103.6758836	-94.05044556
8.573522228	-85.81269047	-104.1729141	-94.06230069	-86.35671538	-103.7250149	-94.03067289
8.585735222	-85.81759365	-104.1701098	-94.0296046	-86.37905857	-103.7723766	-94.0090996
8.597948217	-85.82180743	-104.1666231	-93.99516306	-86.39821622	-103.8178723	-93.98564411
8.610161212	-85.82532704	-104.1624442	-93.95893527	-86.41411894	-103.8614076	-93.96022763
8.622374206	-85.8281475	-104.1575604	-93.92087987	-86.42670927	-103.9028905	-93.93277421
8.634587201	-85.83026364	-104.1519566	-93.88095492	-86.4359415	-103.9422313	-93.9032108
8.646800195	-85.83167009	-104.1456146	-93.83911796	-86.44178156	-103.9793423	-93.87146721
8.65901319	-85.83236123	-104.1385138	-93.79532602	-86.44420693	-104.0141379	-93.83747616
8.671226185	-85.83233124	-104.1306314	-93.74953563	-86.44320651	-104.0465347	-93.80117322
8.683439179	-85.83157405	-104.121942	-93.70170284	-86.43878059	-104.0764512	-93.76249678
8.695652174	-85.83008333	-104.1124178	-93.65178326	-86.43094075	-104.1038077	-93.72138802
8.707865169	-85.82785252	-104.1020287	-93.59973209	-86.41970983	-104.1285266	-93.6777908
8.720078163	-85.82487476	-104.0907423	-93.54550408	-86.40512194	-104.150532	-93.63165164
8.732291158	-85.82114293	-104.0785239	-93.48905363	-86.38722241	-104.1697498	-93.58291959
8.744504152	-85.8166496	-104.0653364	-93.4303348	-86.36606784	-104.1861073	-93.53154612
8.756717147	-85.81138706	-104.0511401	-93.36930127	-86.34172606	-104.1995338	-93.47748509
8.768930142	-85.80534725	-104.0358931	-93.30590644	-86.31427619	-104.2099597	-93.42069256
8.781143136	-85.7985218	-104.0195509	-93.24010341	-86.2838086	-104.2173172	-93.36112669
8.793356131	-85.79090196	-104.0020664	-93.17184501	-86.25042492	-104.2215397	-93.29874767
8.805569126	-85.78247863	-103.98339	-93.10108383	-86.21423801	-104.2225617	-93.2335175
8.81778212	-85.77324234	-103.9634692	-93.02777221	-86.17537184	-104.2203192	-93.16539994
8.829995115	-85.76318318	-103.942249	-92.95186231	-86.13396141	-104.2147492	-93.09436033
8.842208109	-85.75229085	-103.9196712	-92.87330609	-86.09015256	-104.2057895	-93.02036543
8.854421104	-85.74055458	-103.895675	-92.79205531	-86.04410168	-104.1933793	-92.94338332
8.866634099	-85.72796315	-103.8701963	-92.70806159	-85.99597538	-104.1774581	-92.86338323
8.878847093	-85.71450484	-103.843168	-92.62127641	-85.94595007	-104.1579667	-92.78033538
8.891060088	-85.7001674	-103.8145196	-92.53165109	-85.89421132	-104.1348462	-92.69421083
8.903273083	-85.68493807	-103.7841776	-92.43913684	-85.84095324	-104.1080384	-92.60498134
8.915486077	-85.66880348	-103.7520648	-92.34368475	-85.78637755	-104.0774857	-92.51261918
8.927699072	-85.65174968	-103.7181004	-92.2452458	-85.73069263	-104.0431308	-92.41709698
8.939912066	-85.63376209	-103.6822002	-92.14377087	-85.67411235	-104.0049168	-92.3183876
8.952125061	-85.61482543	-103.6442762	-92.03921074	-85.61685468	-103.962787	-92.21646389
8.964338056	-85.59492373	-103.6042363	-91.93151611	-85.55914019	-103.9166848	-92.1112986
8.97655105	-85.57404029	-103.5619849	-91.82063759	-85.50119035	-103.866554	-92.00286418
8.988764045	-85.55215759	-103.517422	-91.70652574	-85.44322566	-103.8123379	-91.89113259
9.00097704	-85.52925729	-103.4704436	-91.58913102	-85.38546363	-103.7539802	-91.77607519
9.013190034	-85.50532017	-103.4209416	-91.46840388	-85.32811656	-103.691424	-91.65766251
9.025403029	-85.48032609	-103.3688034	-91.34429472	-85.27138935	-103.6246126	-91.53586414
9.037616023	-85.45425388	-103.3139122	-91.21675394	-85.21547703	-103.5534887	-91.41064853
9.049829018	-85.42708138	-103.2561467	-91.08573196	-85.16056244	-103.4779947	-91.28198286
9.062042013	-85.39878527	-103.1953812	-90.9511793	-85.10681376	-103.3980726	-91.1498329
9.074255007	-85.3693411	-103.1314855	-90.81304657	-85.05438215	-103.3136639	-91.01416284
9.086468002	-85.33872314	-103.0643248	-90.6712846	-85.00339948	-103.2247095	-90.87493517
9.098680997	-85.30690435	-102.9937597	-90.52584451	-84.95397621	-103.1311499	-90.73211061
9.110893991	-85.27385628	-102.9196465	-90.37667784	-84.90619945	-103.0329247	-90.58564794
9.123106986	-85.239549	-102.8418368	-90.22373667	-84.86013124	-102.9299731	-90.435504
9.13531998	-85.20395097	-102.7601778	-90.06697381	-84.8158072	-102.8222333	-90.28163359
9.147532975	-85.16702898	-102.6745123	-89.90634305	-84.77323545	-102.7096433	-90.12398951
9.15974597	-85.12874801	-102.5846788	-89.7417994	-84.73239583	-102.5921401	-89.96252254
9.171958964	-85.08907113	-102.4905116	-89.57329944	-84.69323963	-102.4696603	-89.79718154
9.184171959	-85.04795935	-102.391841	-89.40080171	-84.65568953	-102.3421396	-89.6279136
9.196384954	-85.00537153	-102.2884934	-89.22426723	-84.61964005	-102.2095137	-89.45466421
9.208597948	-84.9612642	-102.1802917	-89.04366005	-84.58495828	-102.0717176	-89.27737762
9.220810943	-84.91559138	-102.0670552	-88.85894797	-84.55148494	-101.9286862	-89.09599716
9.233023937	-84.86830448	-101.9486001	-88.67010339	-84.5190358	-101.7803544	-88.9104658
9.245236932	-84.81935206	-101.8247398	-88.47710429	-84.48740323	-101.6266575	-88.72072683
9.257449927	-84.76867963	-101.6952854	-88.27993544	-84.45635806	-101.4675311	-88.52672463
9.269662921	-84.71622949	-101.5600458	-88.07858979	-84.42565157	-101.3029119	-88.3284058
9.281875916	-84.66194043	-101.4188284	-87.87307015	-84.39501752	-101.132738	-88.12572037
9.294088911	-84.60574754	-101.2714396	-87.66339111	-84.36417429	-100.9569495	-87.91862344
9.306301905	-84.54758191	-101.1176854	-87.44958139	-84.33282697	-100.7754891	-87.70707705
9.3185149	-84.48737034	-100.9573721	-87.23168651	-84.30066943	-100.5883031	-87.49105258
9.330727894	-84.42503502	-100.7903071	-87.00977193	-84.26738627	-100.3953424	-87.2705335
9.342940889	-84.36049319	-100.6162996	-86.78392673	-84.23265467	-100.1965634	-87.04551882
9.355153884	-84.2936568	-100.4351624	-86.55426786	-84.19614608	-99.99192978	-86.81602713
9.367366878	-84.22443204	-100.2467121	-86.32094506	-84.15752769	-99.78141408	-86.58210145
9.379579873	-84.15271895	-100.0507714	-86.08414648	-84.11646377	-99.56499962	-86.34381498
9.391792868	-84.07841092	-99.84717053	-85.84410516	-84.07261677	-99.34268297	-86.10127796
9.404005862	-84.00139419	-99.63574927	-85.60110633	-84.02564818	-99.11447675	-85.85464564
9.416218857	-83.92154727	-99.41635955	-85.35549562	-83.97521928	-98.88041295	-85.60412778
9.428431851	-83.83874031	-99.18886839	-85.10768823	-83.92099153	-98.64054686	-85.34999951
9.440644846	-83.75283445	-98.95316149	-84.85817895	-83.86262691	-98.3949616	-85.092614
9.452857841	-83.66368109	-98.70914764	-84.60755299	-83.79978795	-98.1437735	-84.83241686
9.465070835	-83.57112107	-98.45676396	-84.3564974	-83.73213762	-97.88713832	-84.56996238
9.47728383	-83.47498381	-98.19598242	-84.10581273	-83.65933906	-97.62525843	-84.30593149
9.489496825	-83.37508636	-97.9268176	-83.85642448	-83.58105507	-97.3583911	-84.04115128
9.501709819	-83.27123236	-97.64933623	-83.60939362	-83.49694753	-97.08685797	-83.77661546
9.513922814	-83.16321087	-97.36366871	-83.36592521	-83.40667661	-96.81105575	-83.51350503
9.526135809	-83.0507952	-97.07002295	-83.12737398	-83.30989984	-96.53146816	-83.25320775
9.538348803	-82.93374146	-96.76870112	-82.89524525	-83.20627107	-96.24867919	-82.99733465
9.550561798	-82.81178715	-96.46011943	-82.6711897	-83.09543927	-95.9633873	-82.74773099
9.562774792	-82.68464947	-96.14483168	-82.45698997	-82.97704722	-95.67642053	-82.50647856
9.574987787	-82.55202362	-95.8235566	-82.25453745	-82.85073008	-95.38875177	-82.27588556
9.587200782	-82.41358078	-95.49720928	-82.06579787	-82.71611384	-95.10151364	-82.05846011
9.599413776	-82.26896604	-95.16693639	-81.89276488	-82.57281362	-94.81601173	-81.85686356
9.611626771	-82.11779608	-94.83415458	-81.73740209	-82.42043192	-94.5337348	-81.67384104
9.623839766	-81.95965668	-94.50059037	-81.60157535	-82.25855671	-94.25636001	-81.51212855
9.63605276	-81.79409995	-94.16831904	-81.48697864	-82.08675946	-93.98575099	-81.37433905
9.648265755	-81.62064141	-93.83979822	-81.39505887	-81.90459307	-93.72394606	-81.2628342
9.660478749	-81.43875684	-93.51789033	-81.32694553	-81.71158973	-93.47313403	-81.17959185
9.672691744	-81.24787886	-93.20586585	-81.28339221	-81.50725879	-93.2356154	-81.12608317
9.684904739	-81.04739334	-92.90737807	-81.26473607	-81.29108468	-93.01374718	-81.1031739
9.697117733	-80.83663566	-92.626399	-81.27087984	-81.06252486	-92.80987159	-81.11106319
9.709330728	-80.61488684	-92.36710766	-81.30129839	-80.82100811	-92.62623046	-81.14926842
9.721543723	-80.38136971	-92.13372615	-81.35506924	-80.56593321	-92.46486976	-81.21665851
9.733756717	-80.13524527	-91.93030636	-81.43092339	-80.29666827	-92.32754129	-81.31153072
9.745969712	-79.87560945	-91.76048128	-81.52731089	-80.01255116	-92.21561044	-81.43172029
9.758182706	-79.60149085	-91.62720612	-81.64247461	-79.71289155	-92.12997965	-81.57472887
9.770395701	-79.31184987	-91.53252395	-81.77452558	-79.39697532	-92.07103665	-81.73785702
9.782608696	-79.00558032	-91.47739295	-81.92151418	-79.06407257	-92.03863386	-81.91832833
9.79482169	-78.68151497	-91.46160581	-82.0814929	-78.71345071	-92.03210175	-82.11339604
9.807034685	-78.33843694	-91.48381623	-82.25256828	-78.34439512	-92.05029427	-82.32042747
9.81924768	-77.97510038	-91.54166754	-82.43294083	-77.95624069	-92.09166069	-82.53696482
9.831460674	-77.59026499	-91.63199978	-82.62093326	-77.54841887	-92.1543352	-82.76076402
9.843673669	-77.1827516	-91.75110038	-82.81500823	-77.12052722	-92.23623468	-82.98981479
9.855886663	-76.75152934	-91.89496132	-83.01377712	-76.67243064	-92.33515523	-83.22234567
9.868099658	-76.2958498	-92.0595124	-83.21600172	-76.20440731	-92.44886025	-83.45681827
9.880312653	-75.81545081	-92.2408106	-83.42059054	-75.71735628	-92.57515496	-83.6919139
9.892525647	-75.31086137	-92.43517761	-83.62659146	-75.21308772	-92.71194482	-83.92651584
9.904738642	-74.78384951	-92.63928658	-83.83318188	-74.69471914	-92.85727766	-84.15968931
9.916951637	-74.23806348	-92.8502054	-84.03965757	-74.1671961	-93.00937061	-84.39066082
9.929164631	-73.67991176	-93.06540609	-84.24542097	-73.63793604	-93.1666241	-84.61879804
9.941377626	-73.11968861	-93.28275051	-84.44996959	-73.11754353	-93.32762549	-84.84359087
9.95359062	-72.57283549	-93.50046115	-84.6528848	-72.62044552	-93.49114493	-85.06463414
9.965803615	-72.06098131	-93.71708385	-84.85382136	-72.16513917	-93.65612575	-85.28161207
9.97801661	-71.61201176	-93.93144762	-85.05249781	-71.77357468	-93.82167153	-85.49428454
9.990229604	-71.25805711	-94.14262484	-85.24868773	-71.46915671	-93.98703115	-85.7024751
10.0024426	-71.03049003	-94.34989398	-85.44221199	-71.27318494	-94.15158326	-85.9060606
10.01465559	-70.95245336	-94.55270587	-85.63293178	-71.20039325	-94.31482078	-86.10496222
10.02686859	-71.03177834	-94.75065405	-85.82074258	-71.2552065	-94.47633616	-86.29913794
10.03908158	-71.25824675	-94.94344907	-86.00556885	-71.43051018	-94.6358076	-86.48857595
10.05129458	-71.6069635	-95.13089669	-86.18735934	-71.70959175	-94.79298651	-86.67328925
10.06350757	-72.04568582	-95.31287948	-86.36608318	-72.07022846	-94.94768622	-86.85331092
10.07572057	-72.54213008	-95.48934151	-86.54172634	-72.48905172	-95.09977194	-87.02869026
10.08793356	-73.06864165	-95.66027562	-86.71428872	-72.94476061	-95.24915197	-87.19948945
10.10014656	-73.60392915	-95.82571297	-86.88378151	-73.41975871	-95.39576995	-87.36578078
10.11235955	-74.13284384	-95.98571448	-87.05022509	-73.90051864	-95.53959818	-87.52764432
10.12457255	-74.64529003	-96.14036379	-87.21364705	-74.37720572	-95.68063188	-87.68516593
10.13678554	-75.13496914	-96.28976161	-87.37408067	-74.84300278	-95.81888419	-87.83843563
10.14899853	-75.59827955	-96.43402109	-87.53156348	-75.29340262	-95.95438192	-87.98754621
10.16121153	-76.0334641	-96.57326411	-87.68613611	-75.72559082	-96.08716199	-88.13259202
10.17342452	-76.43999151	-96.70761832	-87.83784127	-76.13795521	-96.21726833	-88.27366806
10.18563752	-76.8181245	-96.83721471	-87.98672292	-76.52971643	-96.34474933	-88.41086906
10.19785051	-77.16862525	-96.96218572	-88.13282547	-76.90065904	-96.46965566	-88.54428885
10.21006351	-77.49255747	-97.08266378	-88.27619323	-77.25094006	-96.5920385	-88.67401975
10.2222765	-77.79115468	-97.19878007	-88.41686979	-77.5809548	-96.71194809	-88.80015204
10.2344895	-78.0657335	-97.31066367	-88.5548976	-77.89124394	-96.82943249	-88.9227736
10.24670249	-78.31763689	-97.4184408	-88.69031755	-78.18242989	-96.94453667	-89.04196949
10.25891549	-78.54819754	-97.52223436	-88.82316861	-78.4551738	-97.05730174	-89.15782171
10.27112848	-78.75871476	-97.62216348	-88.95348755	-78.71014681	-97.16776445	-89.27040891
10.28334148	-78.95044015	-97.71834328	-89.08130863	-78.94801134	-97.27595669	-89.37980621
10.29555447	-79.12456942	-97.8108847	-89.20666342	-79.16940926	-97.38190533	-89.48608498
10.30776746	-79.28223805	-97.89989436	-89.32958052	-79.37495474	-97.48563202	-89.58931278
10.31998046	-79.42451968	-97.9854745	-89.45008543	-79.56523043	-97.58715316	-89.68955315
10.33219345	-79.55242621	-98.06772301	-89.56820034	-79.74078578	-97.68647992	-89.78686561
10.34440645	-79.66690909	-98.14673345	-89.68394398	-79.90213689	-97.78361842	-89.88130553
10.35661944	-79.76886136	-98.22259506	-89.79733147	-80.0497673	-97.87856983	-89.97292411
10.36883244	-79.85912013	-98.29539289	-89.90837419	-80.18412947	-97.97133064	-90.06176837
10.38104543	-79.93846938	-98.36520789	-90.01707965	-80.30564665	-98.06189292	-90.14788109
10.39325843	-80.00764293	-98.43211699	-90.12345135	-80.41471497	-98.15024461	-90.23130088
10.40547142	-80.06732747	-98.49619321	-90.22748867	-80.51170577	-98.23636985	-90.31206214
10.41768442	-80.11816552	-98.55750581	-90.32918677	-80.59696793	-98.32024931	-90.39019514
10.42989741	-80.16075852	-98.6161204	-90.42853646	-80.67083027	-98.40186054	-90.46572604
10.44211041	-80.19566968	-98.67209906	-90.52552409	-80.73360401	-98.48117833	-90.53867698
10.4543234	-80.22342685	-98.72550047	-90.62013148	-80.78558523	-98.55817506	-90.60906613
10.46653639	-80.24452523	-98.77638003	-90.71233577	-80.82705731	-98.63282105	-90.67690777
10.47874939	-80.25943006	-98.82478999	-90.80210939	-80.85829354	-98.70508489	-90.74221241
10.49096238	-80.26857908	-98.87077957	-90.88941994	-80.87955964	-98.77493379	-90.80498685
10.50317538	-80.27238497	-98.91439509	-90.9742301	-80.89111643	-98.8423339	-90.86523434
10.51538837	-80.27123762	-98.95568003	-91.0564976	-80.89322263	-98.9072506	-90.92295469
10.52760137	-80.26550632	-98.99467523	-91.13617513	-80.88613774	-98.9696488	-90.97814434
10.53981436	-80.25554187	-99.03141894	-91.21321031	-80.87012508	-99.02949322	-91.0307966
10.55202736	-80.24167847	-99.06594692	-91.28754567	-80.84545505	-99.08674866	-91.08090166
10.56424035	-80.22423565	-99.09829258	-91.35911863	-80.81240857	-99.14138018	-91.12844686
10.57645335	-80.20352002	-99.12848705	-91.42786149	-80.7712808	-99.1933534	-91.17341674
10.58866634	-80.17982693	-99.15655929	-91.49370149	-80.72238505	-99.24263466	-91.21579323
10.60087934	-80.15344204	-99.18253617	-91.55656087	-80.66605708	-99.28919121	-91.25555581
10.61309233	-80.12464286	-99.20644256	-91.61635695	-80.60265958	-99.33299139	-91.29268166
10.62530532	-80.0937001	-99.22830143	-91.67300223	-80.53258698	-99.37400482	-91.32714579
10.63751832	-80.06087904	-99.24813389	-91.72640458	-80.45627055	-99.41220247	-91.35892123
10.64973131	-80.02644071	-99.26595934	-91.77646743	-80.37418363	-99.44755686	-91.38797914
10.66194431	-79.99064309	-99.28179547	-91.82309	-80.28684711	-99.48004213	-91.41428903
10.6741573	-79.95374214	-99.29565838	-91.86616758	-80.19483482	-99.50963418	-91.43781886
10.6863703	-79.91599276	-99.30756264	-91.90559189	-80.09877891	-99.53631074	-91.45853519
10.69858329	-79.87764972	-99.31752135	-91.94125144	-79.99937477	-99.56005147	-91.47640336
10.71079629	-79.83896834	-99.32554622	-91.97303199	-79.89738541	-99.58083802	-91.49138761
10.72300928	-79.80020523	-99.33164761	-92.00081701	-79.79364481	-99.59865412	-91.50345125
10.73522228	-79.76161881	-99.33583463	-92.02448826	-79.68905993	-99.61348564	-91.51255676
10.74743527	-79.72346971	-99.33811516	-92.04392637	-79.58461082	-99.62532062	-91.51866596
10.75964827	-79.68602108	-99.33849592	-92.05901152	-79.48134828	-99.63414936	-91.52174014
10.77186126	-79.64953871	-99.33698255	-92.06962411	-79.38038863	-99.63996443	-91.52174017
10.78407426	-79.61429101	-99.33357961	-92.07564554	-79.28290484	-99.64276077	-91.51862666
10.79628725	-79.58054879	-99.3282907	-92.07695901	-79.19011381	-99.64253564	-91.51236007
10.80850024	-79.54858491	-99.32111847	-92.07345035	-79.10325916	-99.63928877	-91.50290081
10.82071324	-79.51867371	-99.31206465	-92.06500886	-79.02358982	-99.6330223	-91.49020943
10.83292623	-79.49109019	-99.30113015	-92.05152826	-78.95233425	-99.62374086	-91.47424665
10.84513923	-79.46610909	-99.28831507	-92.03290751	-78.89067133	-99.61145161	-91.45497355
10.85735222	-79.44400364	-99.27361876	-92.00905181	-78.83969871	-99.59616425	-91.43235166
10.86956522	-79.4250442	-99.25703985	-91.97987341	-78.80040017	-99.57789106	-91.40634309
10.88177821	-79.4094966	-99.23857631	-91.94529255	-78.77361405	-99.55664692	-91.37691061
10.89399121	-79.39762041	-99.21822546	-91.90523831	-78.76000453	-99.53244936	-91.34401785
10.9062042	-79.3896669	-99.19598407	-91.85964937	-78.76003801	-99.50531855	-91.30762934
10.9184172	-79.38587691	-99.17184831	-91.80847481	-78.77396645	-99.47527735	-91.26771067
10.93063019	-79.38647862	-99.14581389	-91.75167482	-78.80181894	-99.44235133	-91.22422864
10.94284319	-79.3916852	-99.117876	-91.68922126	-78.84340224	-99.40656878	-91.17715137
10.95505618	-79.40169236	-99.08802942	-91.62109827	-78.89831039	-99.3679607	-91.12644844
10.96726917	-79.41667601	-99.05626849	-91.54730268	-78.96594234	-99.32656086	-91.07209104
10.97948217	-79.43678989	-99.0225872	-91.46784439	-79.04552642	-99.28240577	-91.01405214
10.99169516	-79.46216332	-98.98697918	-91.38274666	-79.13614963	-99.23553465	-90.95230662
11.00390816	-79.49289912	-98.94943776	-91.29204626	-79.23678969	-99.18598949	-90.8868315
11.01612115	-79.5290717	-98.90995597	-91.1957936	-79.34634783	-99.13381497	-90.81760609
11.02833415	-79.57072544	-98.86852658	-91.0940527	-79.46368041	-99.07905844	-90.74461217
11.04054714	-79.61787339	-98.82514214	-90.9869011	-79.58762809	-99.02176989	-90.66783427
11.05276014	-79.6704962	-98.77979497	-90.87442975	-79.71704122	-98.96200189	-90.58725983
11.06497313	-79.72854154	-98.73247723	-90.7567428	-79.85080122	-98.89980952	-90.50287953
11.07718613	-79.79192376	-98.68318089	-90.63395728	-79.98783744	-98.83525028	-90.41468747
11.08939912	-79.86052404	-98.63189779	-90.50620287	-80.12713978	-98.76838396	-90.32268153
11.10161212	-79.93419085	-98.57861965	-90.37362151	-80.26776742	-98.69927259	-90.22686367
11.11382511	-80.01274075	-98.52333808	-90.23636713	-80.408854	-98.62798019	-90.12724026
11.1260381	-80.09595954	-98.46604458	-90.09460525	-80.54960996	-98.55457271	-90.02382243
11.1382511	-80.18360374	-98.4067306	-89.94851268	-80.68932253	-98.47911773	-89.91662651
11.15046409	-80.27540221	-98.34538752	-89.79827724	-80.82735394	-98.40168432	-89.80567442
11.16267709	-80.37105814	-98.28200665	-89.64409747	-80.96313823	-98.32234278	-89.69099416
11.17489008	-80.47025103	-98.21657928	-89.48618241	-81.09617723	-98.24116433	-89.57262027
11.18710308	-80.57263893	-98.14909665	-89.32475147	-81.22603593	-98.15822085	-89.45059439
11.19931607	-80.67786071	-98.07954998	-89.16003431	-81.35233757	-98.07358453	-89.32496581
11.21152907	-80.78553832	-98.00793049	-88.99227075	-81.47475867	-97.9873275	-89.19579208
11.22374206	-80.89527915	-97.93422935	-88.82171088	-81.59302406	-97.89952148	-89.06313967
11.23595506	-81.0066783	-97.85843773	-88.64861505	-81.70690215	-97.81023733	-88.92708462
11.24816805	-81.11932085	-97.78054681	-88.47325406	-81.81620049	-97.71954461	-88.78771331
11.26038105	-81.23278405	-97.70054772	-88.29590933	-81.92076154	-97.62751113	-88.64512317
11.27259404	-81.3466395	-97.6184316	-88.11687312	-82.02045885	-97.53420245	-88.49942354
11.28480703	-81.46045522	-97.5341896	-87.93644877	-82.11519356	-97.4396814	-88.35073644
11.29702003	-81.57379764	-97.4478128	-87.75495096	-82.20489117	-97.34400749	-88.19919749
11.30923302	-81.68623365	-97.35929231	-87.57270594	-82.28949874	-97.24723645	-88.04495675
11.32144602	-81.79733251	-97.2686192	-87.39005173	-82.36898228	-97.14941965	-87.88817964
11.33365901	-81.9066677	-97.1757845	-87.20733825	-82.44332448	-97.05060355	-87.72904787
11.34587201	-82.0138189	-97.08077921	-87.02492736	-82.5125227	-96.95082916	-87.56776032
11.358085	-82.11837377	-96.98359431	-86.84319274	-82.57658716	-96.85013155	-87.40453391
11.370298	-82.21992984	-96.88422071	-86.66251965	-82.63553936	-96.74853925	-87.23960452
11.38251099	-82.31809639	-96.78264929	-86.48330442	-82.68941069	-96.64607383	-87.07322773
11.39472399	-82.4124962	-96.67887086	-86.30595377	-82.7382412	-96.54274938	-86.90567955
11.40693698	-82.50276749	-96.57287618	-86.1308838	-82.78207853	-96.4385721	-86.73725708
11.41914998	-82.5885656	-96.46465594	-85.95851867	-82.82097697	-96.33353988	-86.56827895
11.43136297	-82.66956482	-96.35420079	-85.78928893	-82.85499659	-96.22764195	-86.39908569
11.44357596	-82.74546002	-96.24150128	-85.62362953	-82.88420254	-96.12085858	-86.23003984
11.45578896	-82.81596826	-96.12654793	-85.46197736	-82.90866442	-96.01316081	-86.06152584
11.46800195	-82.88083025	-96.00933121	-85.30476845	-82.92845565	-95.90451027	-85.8939497
11.48021495	-82.93981165	-95.88984153	-85.15243482	-82.94365302	-95.79485902	-85.72773828
11.49242794	-82.99270423	-95.76806928	-85.00540094	-82.9543362	-95.68414949	-85.5633383
11.50464094	-83.03932679	-95.64400484	-84.86407983	-82.96058732	-95.57231445	-85.40121496
11.51685393	-83.07952583	-95.5176386	-84.72886907	-82.96249064	-95.45927709	-85.24185012
11.52906693	-83.11317599	-95.38896101	-84.60014648	-82.96013215	-95.34495107	-85.0857401
11.54127992	-83.14018021	-95.2579626	-84.47826583	-82.95359928	-95.22924077	-84.93339304
11.55349292	-83.16046961	-95.12463402	-84.36355261	-82.94298058	-95.11204144	-84.78532582
11.56570591	-83.17400306	-94.98896614	-84.25629989	-82.92836546	-94.99323956	-84.64206054
11.57791891	-83.18076647	-94.85095009	-84.1567646	-82.90984384	-94.87271318	-84.50412068
11.5901319	-83.18077185	-94.71057734	-84.06516413	-82.88750595	-94.75033228	-84.37202682
11.60234489	-83.17405605	-94.56783982	-83.98167354	-82.86144199	-94.62595926	-84.24629214
11.61455789	-83.16067932	-94.42273004	-83.90642348	-82.8317419	-94.49944944	-84.12741772
11.62677088	-83.14072367	-94.27524119	-83.83949873	-82.79849503	-94.37065164	-84.01588764
11.63898388	-83.11429101	-94.12536737	-83.78093765	-82.76178989	-94.23940874	-83.91216416
11.65119687	-83.08150128	-93.97310371	-83.73073247	-82.72171385	-94.10555837	-83.81668294
11.66340987	-83.04249035	-93.81844667	-83.68883032	-82.6783528	-93.96893363	-83.72984844
11.67562286	-82.99740799	-93.66139419	-83.65513515	-82.6317909	-93.82936385	-83.65202965
11.68783586	-82.94641575	-93.50194607	-83.62951035	-82.58211022	-93.68667541	-83.58355627
11.70004885	-82.88968492	-93.34010429	-83.61178201	-82.52939042	-93.54069273	-83.52471526
11.71226185	-82.82739449	-93.17587336	-83.60174276	-82.47370842	-93.39123919	-83.47574805
11.72447484	-82.75972924	-93.00926083	-83.59915595	-82.41513806	-93.23813831	-83.43684837
11.73668784	-82.68687788	-92.84027772	-83.60376016	-82.35374977	-93.08121498	-83.4081606
11.74890083	-82.60903139	-92.66893918	-83.61527391	-82.2896102	-92.92029686	-83.3897789
11.76111383	-82.52638143	-92.49526513	-83.63340033	-82.22278189	-92.75521598	-83.3817469
11.77332682	-82.43911888	-92.31928101	-83.65783177	-82.15332292	-92.58581057	-83.38405798
11.78553981	-82.34743264	-92.14101866	-83.68825431	-82.08128656	-92.41192715	-83.39665618
11.79775281	-82.25150843	-91.9605173	-83.72435193	-82.00672098	-92.23342299	-83.41943752
11.8099658	-82.15152788	-91.77782467	-83.76581047	-81.92966888	-92.05016894	-83.45225188
11.8221788	-82.04766768	-91.59299828	-83.81232112	-81.85016723	-91.86205274	-83.49490514
11.83439179	-81.94009887	-91.40610686	-83.86358373	-81.76824697	-91.66898292	-83.54716173
11.84660479	-81.82898633	-91.21723198	-83.91930954	-81.68393272	-91.47089339	-83.60874747
11.85881778	-81.71448832	-91.02646988	-83.97922371	-81.5972426	-91.26774876	-83.6793525
11.87103078	-81.59675617	-90.83393353	-84.04306741	-81.50818799	-91.05955068	-83.75863455
11.88324377	-81.47593404	-90.63975493	-84.11059965	-81.41677332	-90.84634516	-83.84622215
11.89545677	-81.35215881	-90.44408767	-84.18159881	-81.32299601	-90.62823116	-83.94171813
11.90766976	-81.22556003	-90.2471098	-84.25586389	-81.22684628	-90.40537058	-84.04470295
11.91988276	-81.09625994	-90.04902696	-84.33321565	-81.12830716	-90.17799974	-84.15473823
11.93209575	-80.96437354	-89.85007588	-84.41349752	-81.0273544	-89.9464425	-84.27137014
11.94430874	-80.83000875	-89.65052809	-84.49657644	-80.92395654	-89.71112513	-84.39413282
11.95652174	-80.69326655	-89.45069406	-84.58234364	-80.81807496	-89.47259287	-84.52255166
11.96873473	-80.55424125	-89.25092753	-84.67071537	-80.70966397	-89.23152798	-84.6561465
11.98094773	-80.41302069	-89.0516301	-84.76163373	-80.59867099	-88.98876905	-84.79443469
11.99316072	-80.26968655	-88.853256	-84.8550675	-80.48503676	-88.74533076	-84.93693397
12.00537372	-80.1243146	-88.65631691	-84.95101314	-80.36869557	-88.50242322	-85.08316517
12.01758671	-79.97697506	-88.46138669	-85.04949591	-80.24957556	-88.26146922	-85.23265469
12.02979971	-79.8277329	-88.26910586	-85.1505712	-80.1275991	-88.02411744	-85.38493681
12.0420127	-79.67664815	-88.0801856	-85.25432618	-80.00268313	-87.79224884	-85.53955563
12.0542257	-79.52377628	-87.89541081	-85.3608816	-79.87473966	-87.56797289	-85.69606693
12.06643869	-79.36916851	-87.71564216	-85.47039408	-79.74367623	-87.35361006	-85.85403965
12.07865169	-79.21287222	-87.54181637	-85.58305869	-79.60939647	-87.15165667	-86.01305721
12.09086468	-79.05493123	-87.3749445	-85.69911198	-79.4718007	-86.96472907	-86.17271855
12.10307767	-78.89538622	-87.21610766	-85.81883552	-79.33078657	-86.79548541	-86.33263893
12.11529067	-78.73427507	-87.0664496	-85.94255992	-79.18624982	-86.64652578	-86.49245057
12.12750366	-78.57163324	-86.92716588	-86.07066943	-79.03808502	-86.52027482	-86.65180302
12.13971666	-78.40749416	-86.7994892	-86.20360708	-78.88618647	-86.41885471	-86.81036341
12.15192965	-78.24188959	-86.68467076	-86.34188043	-78.73044912	-86.34396009	-86.9678165
12.16414265	-78.07485002	-86.58395796	-86.48606783	-78.57076963	-86.29674842	-87.12386457
12.17635564	-77.90640512	-86.49856869	-86.63682506	-78.40704745	-86.27775961	-87.27822723
12.18856864	-77.73658408	-86.42966319	-86.79489228	-78.23918618	-86.28687569	-87.43064109
12.20078163	-77.56541611	-86.37831472	-86.96110082	-78.06709486	-86.3233264	-87.58085935
12.21299463	-77.39293086	-86.34548048	-87.13637935	-77.89068961	-86.38573968	-87.7286513
12.22520762	-77.21915892	-86.33197466	-87.32175866	-77.7098953	-86.47223012	-87.87380177
12.23742062	-77.04413227	-86.33844531	-87.51837361	-77.52464751	-86.58051345	-88.01611056
12.24963361	-76.86788484	-86.36535684	-87.72746064	-77.33489469	-86.70803317	-88.15539181
12.2618466	-76.69045305	-86.41297935	-87.95034791	-77.1406006	-86.85208604	-88.29147335
12.2740596	-76.51187639	-86.4813857	-88.18843428	-76.941747	-87.00993572	-88.42419608
12.28627259	-76.33219807	-86.57045622	-88.44315133	-76.73833673	-87.17890756	-88.55341326
12.29848559	-76.15146562	-86.67989083	-88.71590085	-76.53039711	-87.35646125	-88.67898995
12.31069858	-75.96973167	-86.80922711	-89.00795677	-76.31798375	-87.54024142	-88.80080228
12.32291158	-75.78705465	-86.95786262	-89.32031743	-76.1011848	-87.72810803	-88.91873694
12.33512457	-75.60349959	-87.12507969	-89.65349	-75.88012565	-87.91815025	-89.03269051
12.34733757	-75.41913903	-87.31007013	-90.00718592	-75.6549741	-88.10868729	-89.14256893
12.35955056	-75.23405385	-87.51195807	-90.37990639	-75.42594601	-88.29826006	-89.24828696
12.37176356	-75.04833429	-87.72981863	-90.7684058	-75.19331137	-88.48561673	-89.34976767
12.38397655	-74.86208095	-87.96269092	-91.16704667	-74.95740082	-88.6696947	-89.44694197
12.39618955	-74.67540586	-88.20958351	-91.56711747	-74.7186124	-88.84960106	-89.53974819
12.40840254	-74.48843361	-88.46947122	-91.95628489	-74.47741853	-89.02459286	-89.62813164
12.42061553	-74.30130251	-88.74128172	-92.31849284	-74.2343728	-89.19405803	-89.71204426
12.43282853	-74.11416582	-89.02387079	-92.63474173	-73.9901165	-89.35749771	-89.79144428
12.44504152	-73.92719297	-89.31598481	-92.88513954	-73.74538424	-89.51451015	-89.86629594
12.45725452	-73.74057081	-89.61620938	-93.05222289	-73.50100837	-89.66477637	-89.93656919
12.46946751	-73.55450486	-89.922903	-93.12478585	-73.25792134	-89.8080475	-90.00223949
12.48168051	-73.36922052	-90.23411547	-93.10075789	-73.01715547	-89.94413385	-90.0632876
12.4938935	-73.18496421	-90.54749224	-92.98775668	-72.77983912	-90.07289549	-90.1196994
12.5061065	-73.00200443	-90.86016834	-92.80103143	-72.54718854	-90.19423416	-90.17146582
12.51831949	-72.82063266	-91.16866017	-92.55982941	-72.32049449	-90.30808646	-90.21858267
12.53053249	-72.64116408	-91.46876946	-92.28373726	-72.10110293	-90.41441816	-90.26105065
12.54274548	-72.46393801	-91.75552274	-91.99008626	-71.89038956	-90.51321933	-90.29887526
12.55495848	-72.28931808	-92.02317839	-91.69269691	-71.68972801	-90.60450047	-90.33206684
12.56717147	-72.11769199	-92.26534099	-91.40167945	-71.50045251	-90.68828914	-90.36064061
12.57938447	-71.94947076	-92.47522204	-91.12384366	-71.32381622	-90.76462742	-90.3846167
12.59159746	-71.78508752	-92.6460709	-90.86334976	-71.16094732	-90.83356972	-90.4040203
12.60381045	-71.62499562	-92.77176474	-90.62237597	-71.01280544	-90.89518116	-90.41888174
12.61602345	-71.4696661	-92.84749339	-90.40169758	-70.88014162	-90.94953628	-90.42923671
12.62823644	-71.31958441	-92.87041997	-90.20114548	-70.76346495	-90.99671818	-90.43512637
12.64044944	-71.1752463	-92.84016812	-90.01994902	-70.66301881	-91.03681786	-90.43659767
12.65266243	-71.03715301	-92.75900616	-89.85698191	-70.57876895	-91.06993391	-90.4337035
12.66487543	-70.90580561	-92.63167066	-89.71093283	-70.51040459	-91.09617242	-90.42650303
12.67708842	-70.78169863	-92.46487044	-89.58042017	-70.45735244	-91.11564712	-90.41506201
12.68930142	-70.66531309	-92.26659168	-89.4640665	-70.41880244	-91.12847971	-90.39945303
12.70151441	-70.55710904	-92.04535535	-89.36054483	-70.39374292	-91.1348004	-90.37975597
12.71372741	-70.4575178	-91.80955607	-89.26860543	-70.38100221	-91.13474857	-90.35605826
12.7259404	-70.36693412	-91.56695884	-89.18708956	-70.37929351	-91.12847373	-90.32845532
12.7381534	-70.28570852	-91.3243756	-89.11493463	-70.38725996	-91.11613649	-90.29705093
12.75036639	-70.2141402	-91.0875041	-89.05117374	-70.40351734	-91.0979098	-90.26195763
12.76257938	-70.15247058	-90.86089284	-88.994932	-70.42669239	-91.07398027	-90.22329707
12.77479238	-70.10087793	-90.64799203	-88.94542081	-70.45545562	-91.04454969	-90.18120044
12.78700537	-70.05947332	-90.45125649	-88.90193123	-70.4885479	-91.00983663	-90.13580881
12.79921837	-70.02829795	-90.27227455	-88.86382702	-70.524801	-90.97007821	-90.08727344
12.81143136	-70.00732212	-90.1119052	-88.83053766	-70.56315238	-90.92553191	-90.03575609
12.82364436	-69.9964458	-89.97041234	-88.80155175	-70.60265504	-90.87647755	-89.98142924
12.83585735	-69.99550088	-89.84758942	-88.77641081	-70.64248312	-90.82321921	-89.92447627
12.84807035	-70.00425486	-89.74287094	-88.75470354	-70.68193425	-90.76608726	-89.86509154
12.86028334	-70.02241588	-89.65542931	-88.73606062	-70.72042933	-90.70544032	-89.80348035
12.87249634	-70.04963886	-89.58425674	-88.72015002	-70.75751054	-90.64166705	-89.7398588
12.88470933	-70.0855325	-89.52823281	-88.70667277	-70.79283811	-90.57518792	-89.67445354
12.89692233	-70.12966682	-89.48617877	-88.6953592	-70.82618636	-90.50645653	-89.6075013
12.90913532	-70.18158091	-89.4569	-88.68596556	-70.85743926	-90.4359607	-89.53924826
12.92134831	-70.2407908	-89.43921816	-88.67827101	-70.88658582	-90.36422299	-89.46994931
12.93356131	-70.30679694	-89.43199464	-88.67207498	-70.91371533	-90.29180063	-89.39986695
12.9457743	-70.37909144	-89.43414681	-88.66719476	-70.93901255	-90.21928464	-89.32927009
12.9579873	-70.45716449	-89.44465841	-88.66346342	-70.96275267	-90.14729803	-89.25843257
12.97020029	-70.54051028	-89.46258546	-88.66072789	-70.98529607	-90.07649293	-89.18763147
12.98241329	-70.62863205	-89.48705866	-88.65884727	-71.00708251	-90.00754652	-89.11714514
12.99462628	-70.72104636	-89.51728313	-88.65769133	-71.0286248	-89.94115559	-89.04725106
13.00683928	-70.8172866	-89.5525364	-88.65713913	-71.05050137	-89.8780297	-88.97822348
13.01905227	-70.91690572	-89.59216509	-88.65707779	-71.07334792	-89.81888296	-88.91033086
13.03126527	-71.01947827	-89.63558077	-88.65740136	-71.09784759	-89.76442439	-88.84383324
13.04347826	-71.12460182	-89.68225542	-88.65800979	-71.12471974	-89.7153471	-88.77897943
13.05569126	-71.23189778	-89.73171663	-88.65880798	-71.15470709	-89.67231643	-88.71600423
13.06790425	-71.34101179	-89.7835429	-88.65970489	-71.18856148	-89.63595748	-88.65512562
13.08011724	-71.45161364	-89.83735891	-88.66061268	-71.22702808	-89.60684236	-88.59654212
13.09233024	-71.56339689	-89.8928312	-88.66144598	-71.27082861	-89.58547778	-88.54043022
13.10454323	-71.67607823	-89.94966396	-88.66212105	-71.32064398	-89.5722934	-88.48694213
13.11675623	-71.78939658	-90.0075952	-88.66255505	-71.37709673	-89.56763163	-88.43620376
13.12896922	-71.90311208	-90.06639321	-88.66266531	-71.44073419	-89.57173929	-88.38831315
13.14118222	-72.01700496	-90.12585336	-88.66236855	-71.51201304	-89.58476177	-88.34333926
13.15339521	-72.1308743	-90.18579514	-88.66158015	-71.59128601	-89.60673979	-88.30132127
13.16560821	-72.24453682	-90.24605954	-88.66021327	-71.6787914	-89.63760914	-88.26226834
13.1778212	-72.35782556	-90.30650667	-88.65817808	-71.77464615	-89.67720338	-88.22615998
13.1900342	-72.47058866	-90.36701365	-88.65538083	-71.87884266	-89.72525923	-88.1929468
13.20224719	-72.58268808	-90.42747268	-88.65172282	-71.99124967	-89.78142452	-88.16255189
13.21446019	-72.69399843	-90.48778936	-88.64709938	-72.11161702	-89.84526816	-88.1348726
13.22667318	-72.80440575	-90.5478812	-88.64139868	-72.23958397	-89.9162916	-88.10978275
13.23888617	-72.91380642	-90.60767623	-88.63450031	-72.37469062	-89.99394126	-88.08713521
13.25109917	-73.02210607	-90.66711185	-88.62627387	-72.51639162	-90.07762137	-88.06676485
13.26331216	-73.12921855	-90.72613375	-88.61657722	-72.66407141	-90.16670667	-88.0484916
13.27552516	-73.23506496	-90.78469494	-88.60525447	-72.81706036	-90.26055457	-88.03212382
13.28773815	-73.33957272	-90.84275498	-88.59213383	-72.97465076	-90.35851634	-88.01746165
13.29995115	-73.44267466	-90.90027918	-88.57702489	-73.13611232	-90.45994717	-88.00430052
13.31216414	-73.54430823	-90.95723797	-88.55971567	-73.30070647	-90.56421484	-87.9924345
13.32437714	-73.64441466	-91.01360631	-88.53996909	-73.46769909	-90.67070703	-87.98165969
13.33659013	-73.74293823	-91.06936317	-88.51751878	-73.63637154	-90.77883713	-87.97177742
13.34880313	-73.83982553	-91.12449107	-88.49206432	-73.80602978	-90.88804881	-87.96259736
13.36101612	-73.93502483	-91.17897567	-88.46326552	-73.97601168	-90.99781928	-87.95394041
13.37322912	-74.02848542	-91.23280543	-88.43073574	-74.14569243	-91.10766142	-87.94564138
13.38544211	-74.12015706	-91.28597125	-88.39403403	-74.31448853	-91.21712501	-87.93755152
13.39765511	-74.20998951	-91.33846622	-88.3526559	-74.48186015	-91.32579712	-87.9295408
13.4098681	-74.29793212	-91.39028533	-88.30602256	-74.64731243	-91.43330181	-87.92149991
13.42208109	-74.38393363	-91.44142528	-88.25346826	-74.81039567	-91.53929938	-87.9133422
13.43429409	-74.46794217	-91.49188426	-88.19422593	-74.97070478	-91.6434851	-87.90500522
13.44650708	-74.54990555	-91.54166178	-88.12741068	-75.12787808	-91.74558778	-87.89645215
13.45872008	-74.62977218	-91.59075848	-88.05200185	-75.28159565	-91.84536808	-87.88767299
13.47093307	-74.70749256	-91.63917605	-87.96682404	-75.43157738	-91.94261664	-87.87868553
13.48314607	-74.78302214	-91.68691703	-87.87052905	-75.57758083	-92.0371523	-87.86953603
13.49535906	-74.85632583	-91.73398478	-87.76158213	-75.71939894	-92.12882014	-87.8602997
13.50757206	-74.92738533	-91.7803833	-87.63825899	-75.85685782	-92.21748968	-87.85108096
13.51978505	-74.99621077	-91.82611718	-87.49866534	-75.98981449	-92.30305309	-87.84201327
13.53199805	-75.06285919	-91.87119153	-87.34079985	-76.11815474	-92.38542347	-87.83325881
13.54421104	-75.12746381	-91.91561189	-87.16269644	-76.2417911	-92.46453321	-87.82500766
13.55642404	-75.19028086	-91.95938417	-86.96270675	-76.36066095	-92.54033254	-87.81747671
13.56863703	-75.25176479	-92.00251461	-86.74002124	-76.47472477	-92.61278804	-87.81090807
13.58085002	-75.31269086	-92.0450097	-86.49557796	-76.58396451	-92.68188139	-87.8055671
13.59306302	-75.37435662	-92.08687616	-86.23355655	-76.68838219	-92.74760815	-87.80173984
13.60527601	-75.43891732	-92.12812089	-85.96363783	-76.7879986	-92.80997664	-87.79973006
13.61748901	-75.50994917	-92.16875095	-85.70396127	-76.88285208	-92.86900694	-87.79985571
13.629702	-75.59339931	-92.20877349	-85.48391405	-76.97299759	-92.92472998	-87.80244486
13.641915	-75.69917458	-92.24819578	-85.34429236	-77.05850573	-92.97718664	-87.80783115
13.65412799	-75.84370834	-92.28702513	-85.33081974	-77.13946197	-93.02642707	-87.81634879
13.66634099	-76.05372177	-92.32526891	-85.47876712	-77.21596598	-93.07250986	-87.82832714
13.67855398	-76.37031845	-92.36293448	-85.79455137	-77.28813097	-93.11550148	-87.84408503
13.69076698	-76.8485549	-92.40002924	-86.2481947	-77.35608314	-93.15547564	-87.86392486
13.70297997	-77.53830195	-92.43656057	-86.78446788	-77.41996121	-93.19251274	-87.88812668
13.71519297	-78.42534908	-92.4725358	-87.34400743	-77.47991593	-93.22669929	-87.91694239
13.72740596	-79.35045533	-92.50796226	-87.87980672	-77.53610964	-93.25812751	-87.95059024
13.73961895	-80.03719754	-92.54284721	-88.36306756	-77.58871582	-93.28689474	-87.98924973
13.75183195	-80.3159404	-92.57719787	-88.78121455	-77.63791864	-93.31310305	-88.03305728
13.76404494	-80.26078417	-92.61102138	-89.13291924	-77.68391249	-93.33685879	-88.08210257
13.77625794	-80.0456193	-92.64432482	-89.42325249	-77.72690141	-93.35827208	-88.13642588
13.78847093	-79.79478569	-92.67711518	-89.66012911	-77.76709856	-93.37745643	-88.19601647
13.80068393	-79.56456223	-92.70939939	-89.85211264	-77.80472548	-93.39452827	-88.26081201
13.81289692	-79.37213685	-92.74118428	-90.00725204	-77.84001141	-93.40960649	-88.33069911
13.82510992	-79.21826767	-92.77247658	-90.13258071	-77.87319238	-93.42281196	-88.40551501
13.83732291	-79.09826077	-92.80328294	-90.23399031	-77.90451022	-93.43426709	-88.48505013
13.84953591	-79.00636815	-92.83360991	-90.3162919	-77.93421153	-93.44409532	-88.56905159
13.8617489	-78.93730826	-92.86346395	-90.38335406	-77.96254639	-93.45242062	-88.65722747
13.8739619	-78.88666092	-92.8928514	-90.43825988	-77.98976703	-93.45936701	-88.74925159
13.88617489	-78.85086151	-92.92177851	-90.48345501	-78.01612633	-93.46505795	-88.84476872
13.89838788	-78.82707588	-92.95025142	-90.52087603	-78.04187623	-93.4696159	-88.94339999
13.91060088	-78.8130582	-92.97827618	-90.55205658	-78.06726596	-93.4731617	-89.04474839
13.92281387	-78.80702513	-93.00585872	-90.57821303	-78.09254025	-93.47581408	-89.14840409
13.93502687	-78.80755367	-93.03300487	-90.60031231	-78.11793741	-93.47768904	-89.25394959
13.94723986	-78.81350122	-93.05972036	-90.61912524	-78.14368738	-93.47889934	-89.36096449
13.95945286	-78.82394392	-93.08601081	-90.63526827	-78.17000972	-93.47955395	-89.46902987
13.97166585	-78.83812954	-93.11188174	-90.64923599	-78.19711168	-93.47975752	-89.57773215
13.98387885	-78.85544127	-93.13733856	-90.66142658	-78.22518626	-93.47960986	-89.68666651
13.99609184	-78.87536989	-93.16238656	-90.67216162	-78.25441041	-93.47920543	-89.79543967
14.00830484	-78.89749232	-93.18703097	-90.68170166	-78.2849433	-93.47863294	-89.90367232
14.02051783	-78.92145481	-93.21127688	-90.69025841	-78.31692481	-93.47797487	-90.01100095
14.03273083	-78.94695996	-93.23512929	-90.69800439	-78.35047426	-93.47730713	-90.11707926
14.04494382	-78.97375629	-93.2585931	-90.70508051	-78.38568927	-93.47669872	-90.22157921
14.05715681	-79.00163014	-93.2816731	-90.7116021	-78.42264506	-93.47621146	-90.32419162
14.06936981	-79.03039909	-93.304374	-90.71766378	-78.46139389	-93.47589976	-90.42462653
14.0815828	-79.0599067	-93.32670039	-90.72334324	-78.5019649	-93.47581049	-90.52261326
14.0937958	-79.09001828	-93.34865677	-90.72870437	-78.54436427	-93.47598289	-90.61790026
14.10600879	-79.1206174	-93.37024756	-90.73379975	-78.58857567	-93.47644854	-90.71025477
14.11822179	-79.15160307	-93.39147705	-90.73867262	-78.63456102	-93.4772314	-90.79946234
14.13043478	-79.18288742	-93.41234948	-90.74335859	-78.68226154	-93.47834797	-90.88532629
14.14264778	-79.21439371	-93.43286894	-90.74788688	-78.73159907	-93.47980742	-90.96766701
14.15486077	-79.24605482	-93.45303949	-90.7522815	-78.78247764	-93.4816119	-91.04632131
14.16707377	-79.27781182	-93.47286504	-90.75656205	-78.83478513	-93.48375679	-91.12114167
14.17928676	-79.30961288	-93.49234946	-90.76074453	-78.88839526	-93.48623112	-91.19199554
14.19149976	-79.3414123	-93.51149648	-90.76484188	-78.9431695	-93.48901798	-91.25876464
14.20371275	-79.37316974	-93.53030979	-90.76886453	-78.99895917	-93.49209495	-91.32134424
14.21592574	-79.40484951	-93.54879296	-90.77282077	-79.05560757	-93.49543467	-91.37964259
14.22813874	-79.43641996	-93.56694948	-90.77671712	-79.11295198	-93.49900536	-91.43358023
14.24035173	-79.46785304	-93.58478275	-90.78055862	-79.17082581	-93.50277136	-91.48308956
14.25256473	-79.4991238	-93.6022961	-90.78434904	-79.22906048	-93.50669377	-91.52811426
14.26477772	-79.53021009	-93.61949276	-90.78809109	-79.28748733	-93.51073102	-91.56860891
14.27699072	-79.56109216	-93.63637589	-90.7917866	-79.34593939	-93.51483951	-91.60453866
14.28920371	-79.59175245	-93.65294853	-90.79543665	-79.40425297	-93.51897418	-91.63587891
14.30141671	-79.62217532	-93.66921369	-90.79904168	-79.46226916	-93.52308916	-91.66261509
14.3136297	-79.65234681	-93.68517426	-90.80260159	-79.51983518	-93.52713832	-91.68474255
14.3258427	-79.68225451	-93.70083307	-90.80611582	-79.57680549	-93.53107589	-91.70226646
14.33805569	-79.71188735	-93.71619283	-90.80958345	-79.63304292	-93.53485697	-91.71520182
14.35026869	-79.74123547	-93.73125622	-90.8130032	-79.68841944	-93.53843808	-91.72357353
14.36248168	-79.77029012	-93.74602581	-90.81637353	-79.74281701	-93.54177766	-91.7274165
14.37469468	-79.7990435	-93.76050409	-90.81969265	-79.79612809	-93.5448365	-91.72677593
14.38690767	-79.82748871	-93.77469348	-90.82295856	-79.8482562	-93.54757823	-91.72170751
14.39912066	-79.85561962	-93.78859631	-90.8261691	-79.89911623	-93.54996965	-91.71227783
14.41133366	-79.88343082	-93.80221483	-90.82932194	-79.94863471	-93.55198112	-91.69856476
14.42354665	-79.91091755	-93.81555121	-90.83241462	-79.99674997	-93.55358684	-91.68065794
14.43575965	-79.93807561	-93.82860754	-90.83544457	-80.04341219	-93.55476514	-91.65865928
14.44797264	-79.96490136	-93.84138584	-90.83840908	-80.08858341	-93.55549874	-91.63268359
14.46018564	-79.99139159	-93.85388803	-90.84130539	-80.13223739	-93.55577484	-91.60285914
14.47239863	-80.01754356	-93.86611596	-90.84413061	-80.17435946	-93.55558536	-91.56932841
14.48461163	-80.04335491	-93.8780714	-90.84688179	-80.2149463	-93.55492699	-91.53224868
14.49682462	-80.06882362	-93.88975602	-90.8495559	-80.25400561	-93.55380127	-91.49179278
14.50903762	-80.09394802	-93.90117142	-90.85214983	-80.29155575	-93.55221457	-91.4481498
14.52125061	-80.11872672	-93.91231912	-90.85466039	-80.32762536	-93.55017811	-91.40152568
14.53346361	-80.1431586	-93.92320053	-90.85708433	-80.36225287	-93.54770785	-91.35214391
14.5456766	-80.16724278	-93.93381701	-90.85941831	-80.39548594	-93.54482443	-91.300246
14.55788959	-80.19097863	-93.94416979	-90.86165892	-80.42738095	-93.54155297	-91.24609198
14.57010259	-80.21436569	-93.95426005	-90.86380269	-80.45800229	-93.53792291	-91.18996064
14.58231558	-80.23740372	-93.96408884	-90.86584604	-80.48742175	-93.53396782	-91.13214971
14.59452858	-80.26009263	-93.97365715	-90.86778532	-80.51571771	-93.52972505	-91.07297567
14.60674157	-80.28243251	-93.98296585	-90.86961681	-80.54297442	-93.52523555	-91.01277347
14.61895457	-80.30442356	-93.99201572	-90.87133666	-80.56928112	-93.52054343	-90.9518958
14.63116756	-80.32606616	-94.00080745	-90.87294095	-80.59473114	-93.51569568	-90.89071208
14.64338056	-80.34736078	-94.0093416	-90.87442565	-80.61942102	-93.51074175	-90.829607
14.65559355	-80.36830802	-94.01761866	-90.87578663	-80.64344951	-93.50573313	-90.76897868
14.66780655	-80.38890859	-94.02563897	-90.87701962	-80.66691655	-93.50072291	-90.70923627
14.68001954	-80.40916328	-94.03340279	-90.87812025	-80.68992227	-93.49576535	-90.65079718
14.69223254	-80.42907299	-94.04091025	-90.87908402	-80.71256592	-93.49091537	-90.59408367
14.70444553	-80.44863869	-94.04816135	-90.87990629	-80.73494477	-93.48622806	-90.53951906
14.71665852	-80.46786145	-94.05515598	-90.88058229	-80.75715309	-93.48175823	-90.48752343
14.72887152	-80.48674241	-94.06189387	-90.88110708	-80.77928108	-93.47755985	-90.43850889
14.74108451	-80.50528275	-94.06837465	-90.88147558	-80.80141381	-93.47368559	-90.39287457
14.75329751	-80.52348377	-94.07459777	-90.88168255	-80.82363023	-93.47018633	-90.35100136
14.7655105	-80.54134678	-94.08056257	-90.88172255	-80.84600222	-93.46711067	-90.31324656
14.7777235	-80.5588732	-94.08626819	-90.88159001	-80.8685937	-93.46450449	-90.27993854
14.78993649	-80.57606447	-94.09171363	-90.88127914	-80.8914598	-93.46241049	-90.25137169
14.80214949	-80.59292209	-94.09689771	-90.88078397	-80.91464615	-93.46086782	-90.22780165
14.81436248	-80.60944765	-94.10181906	-90.88009834	-80.93818825	-93.45991169	-90.20944119
14.82657548	-80.62564274	-94.10647613	-90.87921589	-80.96211092	-93.45957303	-90.19645671
14.83878847	-80.64150903	-94.11086715	-90.87813007	-80.98642794	-93.45987826	-90.18896563
14.85100147	-80.65704825	-94.11499014	-90.87683411	-81.01114177	-93.460849	-90.18703472
14.86321446	-80.67226215	-94.11884289	-90.87532105	-81.03624339	-93.4625019	-90.19067946
14.87542745	-80.68715254	-94.12242294	-90.87358375	-81.06171227	-93.46484855	-90.19986445
14.88764045	-80.70172129	-94.12572757	-90.87161486	-81.08751654	-93.46789535	-90.21450482
14.89985344	-80.71597031	-94.12875377	-90.86940689	-81.11361319	-93.47164357	-90.23446874
14.91206644	-80.72990154	-94.13149825	-90.86695217	-81.13994846	-93.47608933	-90.25958064
14.92427943	-80.74351701	-94.13395738	-90.86424294	-81.16645832	-93.48122374	-90.28962538
14.93649243	-80.75681875	-94.13612721	-90.86127132	-81.19306904	-93.48703304	-90.32435285
14.94870542	-80.76980887	-94.1380034	-90.85802942	-81.21969793	-93.49349885	-90.36348319
14.96091842	-80.78248953	-94.13958121	-90.85450935	-81.24625405	-93.50059839	-90.40671211
14.97313141	-80.79486292	-94.14085549	-90.85070336	-81.27263908	-93.50830482	-90.45371642
14.98534441	-80.80693132	-94.1418206	-90.84660388	-81.29874821	-93.51658756	-90.50415951
14.9975574	-80.81869701	-94.14247041	-90.8422037	-81.32447108	-93.52541275	-90.55769659
15.0097704	-80.83016238	-94.14279825	-90.83749611	-81.34969277	-93.5347436	-90.61397968
15.02198339	-80.84132984	-94.14279685	-90.83247513	-81.37429475	-93.54454088	-90.67266218
15.03419638	-80.85220187	-94.14245829	-90.82713576	-81.39815592	-93.55476337	-90.73340299
15.04640938	-80.86278101	-94.14177394	-90.82147431	-81.42115357	-93.56536839	-90.79587017
15.05862237	-80.87306987	-94.14073441	-90.81548883	-81.44316435	-93.57631223	-90.85974405
15.07083537	-80.88307111	-94.13932947	-90.80917964	-81.46406528	-93.58755073	-90.92471986
15.08304836	-80.89278747	-94.13754794	-90.80254997	-81.48373462	-93.5990397	-90.99050981
15.09526136	-80.90222174	-94.13537763	-90.79560682	-81.5020528	-93.61073549	-91.05684475
15.10747435	-80.9113768	-94.13280524	-90.788362	-81.51890327	-93.62259539	-91.12347541
15.11968735	-80.9202556	-94.12981619	-90.78083345	-81.53417333	-93.63457817	-91.19017317
15.13190034	-80.92886115	-94.12639457	-90.77304697	-81.54775488	-93.64664448	-91.25673052
15.14411334	-80.93719656	-94.12252289	-90.76503831	-81.55954523	-93.65875729	-91.32296125
15.15632633	-80.94526502	-94.11818199	-90.75685597	-81.56944773	-93.67088228	-91.38870026
15.16853933	-80.95306979	-94.11335081	-90.74856465	-81.57737251	-93.68298818	-91.45380331
15.18075232	-80.96061422	-94.10800614	-90.7402498	-81.58323705	-93.69504713	-91.51814639
15.19296532	-80.96790177	-94.10212241	-90.73202334	-81.58696685	-93.70703498	-91.58162507
15.20517831	-80.97493598	-94.09567136	-90.72403127	-81.58849595	-93.71893149	-91.64415366
15.2173913	-80.98172049	-94.08862171	-90.71646332	-81.58776754	-93.73072063	-91.70566431
15.2296043	-80.98825903	-94.08093874	-90.70956573	-81.58473444	-93.74239068	-91.76610595
15.24181729	-80.99455546	-94.07258386	-90.70365787	-81.57935969	-93.75393442	-91.82544325
15.25403029	-81.00061372	-94.06351405	-90.69915423	-81.57161695	-93.76534919	-91.88365545
15.26624328	-81.00643788	-94.05368121	-90.69659332	-81.56149111	-93.77663694	-91.94073526
15.27845628	-81.01203213	-94.04303144	-90.69667612	-81.54897867	-93.78780428	-91.99668761
15.29066927	-81.01740076	-94.03150416	-90.70031703	-81.53408826	-93.79886237	-92.05152846
15.30288227	-81.0225482	-94.01903102	-90.70871184	-81.51684108	-93.80982689	-92.10528356
15.31509526	-81.02747899	-94.00553471	-90.723428	-81.49727136	-93.82071788	-92.15798725
15.32730826	-81.03219782	-93.99092739	-90.74652454	-81.47542676	-93.8315596	-92.20968119
15.33952125	-81.03670951	-93.97510895	-90.78070991	-81.45136881	-93.84238029	-92.26041316
15.35173425	-81.04101901	-93.95796474	-90.82954745	-81.42517327	-93.85321189	-92.31023582
15.36394724	-81.04513142	-93.93936294	-90.8977163	-81.39693046	-93.86408981	-92.3592055
15.37616023	-81.04905198	-93.91915123	-90.99133011	-81.36674558	-93.87505252	-92.40738102
15.38837323	-81.05278611	-93.8971527	-91.118299	-81.33473895	-93.8861412	-92.45482252
15.40058622	-81.05633934	-93.87316078	-91.28868408	-81.30104615	-93.89739934	-92.50159034
15.41279922	-81.0597174	-93.84693281	-91.51492382	-81.26581812	-93.90887224	-92.54774387
15.42501221	-81.06292616	-93.81818195	-91.81169018	-81.22922112	-93.92060661	-92.59334055
15.43722521	-81.06597167	-93.78656677	-92.19495239	-81.19143656	-93.93264999	-92.63843483
15.4494382	-81.06886014	-93.75167785	-92.67961064	-81.15266072	-93.94505025	-92.68307725
15.4616512	-81.07159797	-93.71302033	-93.27491569	-81.11310424	-93.95785509	-92.72731352
15.47386419	-81.07419174	-93.66999079	-93.9770533	-81.07299145	-93.9711114	-92.77118374
15.48607719	-81.0766482	-93.62184655	-94.75923054	-81.0325595	-93.98486474	-92.81472166
15.49829018	-81.07897429	-93.56766415	-95.56224629	-80.99205721	-93.9991588	-92.85795402
15.51050318	-81.08117716	-93.50628263	-96.29365236	-80.95174369	-94.01403479	-92.90090004
15.52271617	-81.08326413	-93.43622512	-96.84780791	-80.91188668	-94.0295309	-92.9435709
15.53492916	-81.08524273	-93.35558908	-97.14886128	-80.87276065	-94.04568181	-92.98596945
15.54714216	-81.0871207	-93.26189145	-97.18851475	-80.83464452	-94.06251811	-93.02808991
15.55935515	-81.08890596	-93.15184918	-97.02191682	-80.79781924	-94.08006591	-93.06991772
15.57156815	-81.09060666	-93.02107113	-96.72872934	-80.76256502	-94.09834634	-93.1114295
15.58378114	-81.09223115	-92.8636428	-96.37820133	-80.72915834	-94.11737516	-93.15259311
15.59599414	-81.093788	-92.67163858	-96.0165983	-80.69786879	-94.13716246	-93.19336774
15.60820713	-81.09528597	-92.43484162	-95.66970399	-80.66895579	-94.15771233	-93.23370424
15.62042013	-81.09673405	-92.14195359	-95.34953978	-80.64266517	-94.1790226	-93.27354532
15.63263312	-81.09814147	-91.78861975	-95.06014982	-80.61922576	-94.20108473	-93.31282606
15.64484612	-81.09951763	-91.41362898	-94.80140846	-80.59884611	-94.22388367	-93.35147431
15.65705911	-81.10087219	-91.23586415	-94.57123694	-80.5817113	-94.24739778	-93.38941123
15.66927211	-81.102215	-91.94630076	-94.36680352	-80.56798001	-94.27159889	-93.42655187
15.6814851	-81.10355614	-94.18813157	-94.18513601	-80.55778193	-94.29645236	-93.46280584
15.69369809	-81.1049059	-96.58136203	-94.02341215	-80.55121559	-94.32191724	-93.49807788
15.70591109	-81.1062748	-97.494748	-93.87907991	-80.54834665	-94.34794642	-93.53226862
15.71812408	-81.10767354	-97.39622669	-93.7498914	-80.54920677	-94.37448696	-93.56527522
15.73033708	-81.10911307	-97.03744097	-93.63389498	-80.55379296	-94.40148034	-93.59699213
15.74255007	-81.11060452	-96.68248921	-93.52940934	-80.5620677	-94.42886281	-93.62731174
15.75476307	-81.11215922	-96.38405666	-93.43499136	-80.57395946	-94.45656584	-93.65612511
15.76697606	-81.11378872	-96.14132231	-93.34940378	-80.58936396	-94.48451648	-93.68332266
15.77918906	-81.11550474	-95.9437405	-93.27158534	-80.60814588	-94.51263786	-93.70879482
15.79140205	-81.11731919	-95.78113853	-93.20062427	-80.63014111	-94.54084965	-93.73243272
15.80361505	-81.11924417	-95.64547803	-93.13573554	-80.65515937	-94.56906858	-93.75412876
15.81582804	-81.12129193	-95.53071916	-93.07624134	-80.68298719	-94.5972089	-93.77377727
15.82804104	-81.12347488	-95.43236615	-93.02155478	-80.71339116	-94.62518293	-93.79127508
15.84025403	-81.12580561	-95.34705516	-92.97116604	-80.74612127	-94.65290158	-93.80652204
15.85246702	-81.12829682	-95.2722423	-92.92463084	-80.78091445	-94.68027481	-93.81942159
15.86468002	-81.13096135	-95.20597939	-92.88156078	-80.81749798	-94.70721215	-93.82988127
15.87689301	-81.13381213	-95.14675514	-92.84161518	-80.85559293	-94.73362318	-93.83781317
15.88910601	-81.13686223	-95.09338242	-92.80449429	-80.89491736	-94.75941801	-93.84313444
15.901319	-81.14012477	-95.04491761	-92.76993353	-80.93518949	-94.78450769	-93.8457677
15.913532	-81.14361294	-95.00060234	-92.73769863	-80.97613045	-94.80880466	-93.84564153
15.92574499	-81.14734001	-94.95982083	-92.70758156	-81.01746698	-94.83222311	-93.84269087
15.93795799	-81.15131924	-94.9220683	-92.67939703	-81.05893369	-94.85467942	-93.83685746
15.95017098	-81.15556392	-94.88692733	-92.65297952	-81.10027517	-94.87609243	-93.82809026
15.96238398	-81.16008733	-94.85404991	-92.62818078	-81.14124779	-94.89638382	-93.81634588
15.97459697	-81.16490271	-94.82314373	-92.60486763	-81.1816212	-94.91547836	-93.80158898
15.98680997	-81.17002326	-94.79396152	-92.58292015	-81.22117965	-94.93330422	-93.78379277
15.99902296	-81.17546207	-94.76629277	-92.56223	-81.25972302	-94.94979317	-93.7629394
16.01123596	-81.18123214	-94.73995715	-92.54269913	-81.29706767	-94.96488086	-93.73902046
16.02344895	-81.18734633	-94.71479935	-92.52423851	-81.33304714	-94.97850694	-93.71203741
16.03566194	-81.19381736	-94.69068485	-92.50676713	-81.36751256	-94.99061532	-93.68200212
16.04787494	-81.20065771	-94.6674966	-92.49021105	-81.40033311	-95.00115425	-93.64893735
16.06008793	-81.20787969	-94.64513227	-92.47450266	-81.43139613	-95.01007651	-93.61287725
16.07230093	-81.21549532	-94.62350199	-92.45957993	-81.46060736	-95.01733952	-93.57386792
16.08451392	-81.22351636	-94.60252652	-92.44538583	-81.48789086	-95.02290541	-93.53196793
16.09672692	-81.23195424	-94.58213571	-92.43186777	-81.51318906	-95.02674116	-93.48724887
16.10893991	-81.24082005	-94.56226724	-92.41897714	-81.53646262	-95.02881863	-93.43979585
16.12115291	-81.25012448	-94.54286552	-92.40666885	-81.55769026	-95.02911463	-93.38970809
16.1333659	-81.25987783	-94.52388085	-92.394901	-81.57686859	-95.02761101	-93.33709936
16.1455789	-81.27008992	-94.50526861	-92.38363448	-81.59401183	-95.02429466	-93.28209844
16.15779189	-81.2807701	-94.48698862	-92.37283272	-81.60915152	-95.01915752	-93.22484958
16.17000489	-81.29192718	-94.46900463	-92.3624614	-81.62233623	-95.01219666	-93.16551278
16.18221788	-81.30356945	-94.45128379	-92.35248816	-81.63363109	-95.00341424	-93.10426404
16.19443087	-81.31570457	-94.4337963	-92.34288242	-81.64311745	-94.99281754	-93.04129549
16.20664387	-81.3283396	-94.41651502	-92.33361517	-81.65089228	-94.98041892	-92.97681537
16.21885686	-81.34148093	-94.3994152	-92.32465875	-81.65706767	-94.96623584	-92.91104782
16.23106986	-81.35513425	-94.38247419	-92.31598669	-81.66177017	-94.95029077	-92.84423247
16.24328285	-81.36930455	-94.36567122	-92.30757357	-81.66514001	-94.93261124	-92.77662379
16.25549585	-81.38399604	-94.34898721	-92.29939479	-81.66733028	-94.9132297	-92.70849022
16.26770884	-81.39921215	-94.3324046	-92.29142654	-81.66850597	-94.8921835	-92.64011291
16.27992184	-81.4149555	-94.31590714	-92.28364554	-81.66884285	-94.86951482	-92.57178421
16.29213483	-81.43122787	-94.29947984	-92.27602899	-81.66852631	-94.84527056	-92.50380577
16.30434783	-81.44803015	-94.28310878	-92.26855442	-81.66774994	-94.81950223	-92.43648631
16.31656082	-81.46536236	-94.26678105	-92.26119954	-81.66671404	-94.79226585	-92.37013897
16.32877382	-81.4832236	-94.25048461	-92.25394216	-81.66562397	-94.76362177	-92.30507835
16.34098681	-81.50161203	-94.23420825	-92.24676	-81.66468835	-94.73363457	-92.24161714
16.3531998	-81.52052484	-94.21794149	-92.23963066	-81.66411709	-94.70237279	-92.18006252
16.3654128	-81.53995828	-94.2016745	-92.2325314	-81.66411939	-94.66990882	-92.12071216
16.37762579	-81.5599076	-94.1853981	-92.22543907	-81.66490153	-94.6363186	-92.06385019
16.38983879	-81.58036707	-94.16910361	-92.21832995	-81.66666462	-94.60168139	-92.00974289
16.40205178	-81.60132993	-94.1527829	-92.21117965	-81.66960235	-94.56607951	-91.95863445
16.41426478	-81.62278844	-94.13642827	-92.20396291	-81.67389865	-94.52959802	-91.91074282
16.42647777	-81.64473384	-94.12003246	-92.1966535	-81.67972541	-94.4923244	-91.86625572
16.43869077	-81.66715637	-94.10358858	-92.18922405	-81.6872403	-94.45434817	-91.82532695
16.45090376	-81.69004525	-94.0870901	-92.18164584	-81.69658464	-94.41576053	-91.78807327
16.46311676	-81.71338872	-94.07053081	-92.17388868	-81.7078815	-94.37665399	-91.75457165
16.47532975	-81.737174	-94.05390481	-92.16592069	-81.72123398	-94.33712186	-91.72485726
16.48754275	-81.76138737	-94.03720644	-92.15770808	-81.73672371	-94.29725787	-91.69892221
16.49975574	-81.78601412	-94.02043031	-92.14921495	-81.75440972	-94.25715569	-91.67671491
16.51196873	-81.8110386	-94.00357126	-92.14040302	-81.77432756	-94.21690843	-91.65814032
16.52418173	-81.83644425	-93.98662432	-92.1312314	-81.79648877	-94.17660815	-91.64306093
16.53639472	-81.86221359	-93.96958474	-92.12165628	-81.82088076	-94.13634536	-91.63129845
16.54860772	-81.88832829	-93.95244791	-92.11163061	-81.84746696	-94.09620855	-91.62263621
16.56082071	-81.91476915	-93.93520941	-92.10110381	-81.87618746	-94.05628362	-91.61682203
16.57303371	-81.94151617	-93.91786497	-92.09002134	-81.90695983	-94.01665344	-91.6135717
16.5852467	-81.96854857	-93.90041041	-92.07832435	-81.93968037	-93.97739735	-91.6125727
16.5974597	-81.99584481	-93.88284174	-92.06594921	-81.97422559	-93.93859069	-91.61348822
16.60967269	-82.02338268	-93.86515502	-92.05282705	-82.01045399	-93.90030437	-91.61596129
16.62188569	-82.05113927	-93.84734645	-92.03888321	-82.04820789	-93.86260447	-91.61961888
16.63409868	-82.07909106	-93.82941231	-92.02403672	-82.08731565	-93.82555184	-91.62407599
16.64631168	-82.10721394	-93.81134896	-92.00819964	-82.12759372	-93.78920181	-91.62893949
16.65852467	-82.13548326	-93.79315285	-91.99127643	-82.16884901	-93.75360389	-91.63381172
16.67073766	-82.16387391	-93.77482049	-91.97316318	-82.21088107	-93.71880154	-91.63829385
16.68295066	-82.19236028	-93.75634845	-91.95374683	-82.25348435	-93.68483196	-91.64198881
16.69516365	-82.22091642	-93.73773335	-91.93290437	-82.29645038	-93.65172605	-91.64450399
16.70737665	-82.24951599	-93.71897186	-91.91050186	-82.33956987	-93.61950829	-91.64545343
16.71958964	-82.27813237	-93.7000607	-91.88639349	-82.38263466	-93.58819673	-91.64445975
16.73180264	-82.30673868	-93.68099661	-91.86042054	-82.42543953	-93.5578031	-91.64115572
16.74401563	-82.33530784	-93.66177638	-91.83241027	-82.46778397	-93.52833291	-91.63518553
16.75622863	-82.36381263	-93.64239682	-91.80217478	-82.50947365	-93.49978559	-91.62620565
16.76844162	-82.39222569	-93.62285473	-91.76950979	-82.55032183	-93.47215478	-91.61388565
16.78065462	-82.42051965	-93.60314697	-91.73419345	-82.5901506	-93.44542856	-91.59790857
16.79286761	-82.44866708	-93.58327038	-91.69598511	-82.62879193	-93.41958981	-91.57797129
16.80508061	-82.47664063	-93.56322181	-91.65462408	-82.66608865	-93.39461653	-91.55378462
16.8172936	-82.50441302	-93.54299813	-91.60982853	-82.7018952	-93.37048229	-91.52507338
16.8295066	-82.53195709	-93.52259619	-91.56129445	-82.73607836	-93.34715662	-91.49157635
16.84171959	-82.55924586	-93.50201283	-91.5086948	-82.76851779	-93.32460547	-91.45304618
16.85393258	-82.58625256	-93.48124489	-91.45167897	-82.7991065	-93.30279164	-91.40924937
16.86614558	-82.6129507	-93.46028918	-91.38987254	-82.82775125	-93.2816753	-91.35996616
16.87835857	-82.63931404	-93.43914252	-91.32287761	-82.85437283	-93.26121443	-91.30499059
16.89057157	-82.66531672	-93.41780167	-91.25027381	-82.87890628	-93.24136525	-91.24413062
16.90278456	-82.69093322	-93.3962634	-91.17162009	-82.9013011	-93.22208273	-91.17720837
16.91499756	-82.71613845	-93.37452441	-91.08645773	-82.92152134	-93.20332099	-91.10406056
16.92721055	-82.74090773	-93.35258139	-90.99431461	-82.93954567	-93.18503369	-91.02453911
16.93942355	-82.76521688	-93.330431	-90.89471123	-82.95536741	-93.16717447	-90.93851205
16.95163654	-82.78904219	-93.30806984	-90.78716875	-82.96899452	-93.14969726	-90.84586468
16.96384954	-82.8123605	-93.28549447	-90.67121938	-82.98044954	-93.1325566	-90.74650108
16.97606253	-82.83514919	-93.26270139	-90.54641966	-82.98976948	-93.11570794	-90.64034605
16.98827553	-82.85738622	-93.23968707	-90.4123669	-82.99700569	-93.09910787	-90.52734749
17.00048852	-82.87905014	-93.21644789	-90.26871921	-83.00222367	-93.08271435	-90.40747927
17.01270151	-82.90012013	-93.1929802	-90.11521941	-83.00550281	-93.06648683	-90.28074483
17.02491451	-82.92057599	-93.16928025	-89.95172301	-83.00693607	-93.0503864	-90.14718129
17.0371275	-82.94039818	-93.14534426	-89.77823016	-83.00662964	-93.03437585	-90.00686454
17.0493405	-82.95956782	-93.12116834	-89.59492139	-83.00470242	-93.01841974	-89.85991501
17.06155349	-82.97806672	-93.09674854	-89.4021961	-83.00128551	-93.00248437	-89.70650449
17.07376649	-82.99587736	-93.0720808	-89.20071284	-82.99652154	-92.98653777	-89.54686401
17.08597948	-83.01298294	-93.04716101	-88.99142893	-82.99056392	-92.9705496	-89.38129268
17.09819248	-83.02936733	-93.02198494	-88.77563679	-82.9835759	-92.95449107	-89.2101678
17.11040547	-83.04501515	-92.99654826	-88.55499287	-82.97572963	-92.93833479	-89.03395596
17.12261847	-83.05991169	-92.97084654	-88.3315343	-82.96720492	-92.92205462	-88.85322518
17.13483146	-83.074043	-92.94487526	-88.10767747	-82.958188	-92.9056255	-88.66865776
17.14704446	-83.08739582	-92.91862974	-87.88619246	-82.94887004	-92.88902319	-88.48106361
17.15925745	-83.09995761	-92.89210522	-87.6701475	-82.93944555	-92.87222412	-88.29139328
17.17147044	-83.11171656	-92.8652968	-87.46281959	-82.93011069	-92.85520513	-88.10075011
17.18368344	-83.12266154	-92.83819943	-87.26757054	-82.92106134	-92.83794319	-87.91040011
17.19589643	-83.13278217	-92.81080795	-87.08769278	-82.91249116	-92.82041524	-87.72177829
17.20810943	-83.14206874	-92.78311701	-86.92623502	-82.90458953	-92.80259787	-87.53648958
17.22032242	-83.15051225	-92.75512116	-86.78582408	-82.89753937	-92.7844671	-87.35630217
17.23253542	-83.15810441	-92.72681473	-86.66850308	-82.89151494	-92.76599819	-87.18313127
17.24474841	-83.16483758	-92.69819193	-86.57560718	-82.88667973	-92.74716534	-87.01901087
17.25696141	-83.17070481	-92.66924676	-86.50769398	-82.88318422	-92.72794158	-86.86605222
17.2691744	-83.17569982	-92.63997305	-86.46453797	-82.88116385	-92.70829849	-86.72638792
17.2813874	-83.17981698	-92.61036442	-86.44518827	-82.88073708	-92.68820611	-86.60210273
17.29360039	-83.18305131	-92.58041431	-86.44807875	-82.88200354	-92.66763277	-86.49515334
17.30581339	-83.18539846	-92.55011592	-86.47117285	-82.88504251	-92.64654499	-86.40728206
17.31802638	-83.18685473	-92.51946224	-86.51212268	-82.88991156	-92.62490741	-86.33993078
17.33023937	-83.18741699	-92.48844604	-86.56842359	-82.89664548	-92.60268275	-86.29416341
17.34245237	-83.18708275	-92.45705982	-86.63754987	-82.90525554	-92.57983176	-86.2706046
17.35466536	-83.1858501	-92.42529584	-86.71706338	-82.91572907	-92.55631333	-86.26940209
17.36687836	-83.18371771	-92.39314609	-86.80469219	-82.92802937	-92.53208451	-86.29021704
17.37909135	-83.18068482	-92.36060231	-86.89838062	-82.94209592	-92.50710061	-86.33224359
17.39130435	-83.17675123	-92.3276559	-86.99631495	-82.95784501	-92.48131539	-86.39425532
17.40351734	-83.1719173	-92.29429801	-87.09692985	-82.97517058	-92.45468124	-86.47467291
17.41573034	-83.1661839	-92.26051945	-87.19890103	-82.99394542	-92.42714938	-86.57164564
17.42794333	-83.15955245	-92.22631071	-87.30112882	-83.0140226	-92.39867017	-86.68313831
17.44015633	-83.15202489	-92.19166196	-87.40271657	-83.03523709	-92.36919343	-86.8070162
17.45236932	-83.14360364	-92.15656302	-87.50294672	-83.05740759	-92.33866877	-86.94112188
17.46458232	-83.13429167	-92.12100333	-87.60125666	-83.08033849	-92.30704598	-87.08334017
17.47679531	-83.12409239	-92.08497198	-87.69721569	-83.10382191	-92.2742755	-87.23164905
17.4890083	-83.11300972	-92.0484577	-87.79050386	-83.12763977	-92.24030885	-87.38415664
17.5012213	-83.10104806	-92.01144879	-87.88089299	-83.1515659	-92.20509917	-87.53912506
17.51343429	-83.08821227	-91.97393319	-87.9682302	-83.17536807	-92.16860174	-87.69498328
17.52564729	-83.07450768	-91.93589843	-88.05242358	-83.19881005	-92.13077459	-87.85033094
17.53786028	-83.05994009	-91.89733165	-88.1334302	-83.22165343	-92.09157908	-88.00393546
17.55007328	-83.04451575	-91.85821957	-88.21124584	-83.24365951	-92.05098058	-88.15472442
17.56228627	-83.02824135	-91.81854853	-88.28589665	-83.26459092	-92.00894913	-88.30177479
17.57449927	-83.01112407	-91.77830448	-88.35743211	-83.28421318	-91.96546017	-88.44430058
17.58671226	-82.99317151	-91.737473	-88.42591933	-83.30229608	-91.92049527	-88.58163967
17.59892526	-82.97439173	-91.69603934	-88.49143843	-83.31861496	-91.87404292	-88.71324082
17.61113825	-82.95479325	-91.6539884	-88.55407874	-83.33295182	-91.82609931	-88.8386512
17.62335125	-82.93438505	-91.61130487	-88.61393583	-83.34509631	-91.77666915	-88.95750476
17.63556424	-82.91317656	-91.5679732	-88.67110905	-83.35484657	-91.72576656	-89.06951172
17.64777723	-82.89117768	-91.52397771	-88.72569968	-83.36201003	-91.67341587	-89.17444922
17.65999023	-82.86839877	-91.47930273	-88.77780942	-83.36640401	-91.61965255	-89.27215298
17.67220322	-82.84485068	-91.43393264	-88.82753923	-83.36785634	-91.56452406	-89.36251028
17.68441622	-82.82054474	-91.38785213	-88.87498844	-83.36620581	-91.50809072	-89.4454538
17.69662921	-82.79549278	-91.34104631	-88.92025414	-83.36130264	-91.4504266	-89.52095653
17.70884221	-82.76970712	-91.29350101	-88.96343063	-83.35300891	-91.39162035	-89.58902754
17.7210552	-82.7432006	-91.24520306	-89.00460913	-83.34119886	-91.33177599	-89.6497085
17.7332682	-82.71598661	-91.19614067	-89.04387751	-83.32575934	-91.27101367	-89.70307102
17.74548119	-82.68807907	-91.14630389	-89.08132017	-83.30659015	-91.20947029	-89.74921448
17.75769419	-82.65949244	-91.09568518	-89.117018	-83.2836044	-91.14730014	-89.78826456
17.76990718	-82.63024179	-91.04428007	-89.15104831	-83.25672895	-91.08467523	-89.82037214
17.78212018	-82.60034277	-90.99208805	-89.18348488	-83.22590486	-91.02178564	-89.84571276
17.79433317	-82.56981164	-90.93911357	-89.21439804	-83.19108791	-90.95883956	-89.86448631
17.80654617	-82.53866529	-90.88536727	-89.24385474	-83.1522491	-90.89606313	-89.87691718
17.81875916	-82.50692127	-90.83086759	-89.27191863	-83.10937538	-90.83370003	-89.88325454
17.83097215	-82.47459782	-90.77564251	-89.2986502	-83.06247023	-90.77201073	-89.88377289
17.84318515	-82.44171385	-90.7197319	-89.32410691	-83.01155457	-90.71127145	-89.87877278
17.85539814	-82.40828904	-90.6631902	-89.34834329	-82.95666752	-90.65177265	-89.86858151
17.86761114	-82.37434377	-90.60608973	-89.37141107	-82.89786741	-90.59381719	-89.85355394
17.87982413	-82.33989925	-90.54852468	-89.39335932	-82.83523276	-90.53771804	-89.83407318
17.89203713	-82.30497745	-90.49061589	-89.4142346	-82.76886344	-90.48379547	-89.81055111
17.90425012	-82.26960121	-90.43251657	-89.43408103	-82.69888178	-90.43237392	-89.78342869
17.91646312	-82.23379421	-90.37441913	-89.45294046	-82.6254338	-90.38377827	-89.75317592
17.92867611	-82.19758102	-90.31656326	-89.47085258	-82.54869047	-90.33832989	-89.72029129
17.94088911	-82.16098716	-90.25924538	-89.48785501	-82.46884897	-90.29634218	-89.68530075
17.9531021	-82.12403906	-90.20282957	-89.50398342	-82.38613386	-90.25811592	-89.64875586
17.9653151	-82.08676416	-90.14776007	-89.51927167	-82.30079826	-90.22393444	-89.61123126
17.97752809	-82.0491909	-90.09457521	-89.53375184	-82.21312485	-90.1940587	-89.57332116
17.98974108	-82.01134877	-90.04392248	-89.5474544	-82.1234267	-90.16872243	-89.53563489
18.00195408	-81.97326831	-89.99657414	-89.56040823	-82.03204784	-90.1481275	-89.49879134
18.01416707	-81.93498117	-89.9534423	-89.57264077	-81.93936343	-90.13243966	-89.46341243
18.02638007	-81.89652013	-89.91559175	-89.58417805	-81.84577961	-90.1217847	-89.43011547
18.03859306	-81.85791911	-89.88424792	-89.5950448	-81.75173268	-90.11624534	-89.39950468
18.05080606	-81.81921321	-89.86079647	-89.60526451	-81.65768773	-90.11585882	-89.37216188
18.06301905	-81.78043871	-89.84676964	-89.61485947	-81.56413649	-90.12061534	-89.34863663
18.07523205	-81.74163313	-89.8438138	-89.62385091	-81.47159439	-90.1304574	-89.32943618
18.08744504	-81.7028352	-89.85363174	-89.63225898	-81.38059657	-90.14528007	-89.31501549
18.09965804	-81.66408492	-89.87789409	-89.64010285	-81.29169312	-90.16493217	-89.30576773
18.11187103	-81.62542354	-89.91811626	-89.64740074	-81.20544307	-90.18921834	-89.3020157
18.12408403	-81.58689355	-89.97550216	-89.65417002	-81.12240762	-90.21790184	-89.30400455
18.13629702	-81.54853873	-90.05076297	-89.66042721	-81.04314223	-90.25070808	-89.31189612
18.14851001	-81.51040412	-90.14392905	-89.66618801	-80.96818807	-90.28732867	-89.32576528
18.16072301	-81.47253601	-90.25418205	-89.67146742	-80.89806274	-90.32742587	-89.34559835
18.172936	-81.43498191	-90.37974139	-89.6762797	-80.8332507	-90.37063732	-89.37129381
18.185149	-81.39779059	-90.51783903	-89.68063845	-80.77419358	-90.41658084	-89.40266512
18.19736199	-81.36101197	-90.66480712	-89.68455666	-80.72128082	-90.46485929	-89.43944564
18.20957499	-81.32469714	-90.81628476	-89.68804667	-80.67484099	-90.51506517	-89.48129536
18.22178798	-81.2888983	-90.96752567	-89.69112031	-80.63513409	-90.56678509	-89.52780903
18.23400098	-81.2536687	-91.11376577	-89.69378884	-80.60234538	-90.61960386	-89.5785254
18.24621397	-81.21906259	-91.25059473	-89.69606301	-80.57658084	-90.67310823	-89.63293718
18.25842697	-81.18513514	-91.37427442	-89.69795311	-80.55786466	-90.72689019	-89.69050116
18.27063996	-81.15194238	-91.48196013	-89.69946896	-80.54613874	-90.78054985	-89.75064836
18.28285296	-81.11954107	-91.57180243	-89.70061995	-80.5412644	-90.83369784	-89.81279367
18.29506595	-81.08798863	-91.64293282	-89.70141507	-80.54302606	-90.88595735	-89.87634486
18.30727894	-81.05734302	-91.69535594	-89.70186291	-80.55113689	-90.93696573	-89.94071073
18.31949194	-81.0276626	-91.72978229	-89.7019717	-80.56524586	-90.98637568	-90.00530824
18.33170493	-80.99900602	-91.74743678	-89.70174934	-80.58494626	-91.03385616	-90.06956863
18.34391793	-80.97143206	-91.7498719	-89.70120337	-80.6097849	-91.07909293	-90.13294247
18.35613092	-80.94499947	-91.73880527	-89.70034105	-80.63927197	-91.12178895	-90.19490369
18.36834392	-80.9197668	-91.7159909	-89.69916933	-80.67289087	-91.1616644	-90.25495267
18.38055691	-80.89579224	-91.68312619	-89.69769489	-80.71010797	-91.19845663	-90.31261851
18.39276991	-80.87313344	-91.64179116	-89.69592415	-80.75038178	-91.23191996	-90.36746049
18.4049829	-80.85184727	-91.5934142	-89.69386326	-80.79317149	-91.26182532	-90.41906895
18.4171959	-80.83198964	-91.53925767	-89.69151817	-80.83794457	-91.28795984	-90.46706566
18.42940889	-80.81361532	-91.48041746	-89.68889459	-80.88418351	-91.31012641	-90.51110371
18.44162189	-80.79677767	-91.41783139	-89.68599803	-80.93139145	-91.32814316	-90.5508672
18.45383488	-80.78152847	-91.35229271	-89.6828338	-80.97909692	-91.34184301	-90.5860706
18.46604787	-80.76791765	-91.28446595	-89.67940703	-81.02685759	-91.35107315	-90.61645805
18.47826087	-80.75599309	-91.21490334	-89.67572267	-81.07426313	-91.35569464	-90.64180254
18.49047386	-80.7458004	-91.1440606	-89.67178553	-81.12093731	-91.35558198	-90.66190518
18.50268686	-80.73738268	-91.07231156	-89.66760024	-81.16653942	-91.35062281	-90.67659436
18.51489985	-80.73078032	-90.99996116	-89.66317131	-81.21076507	-91.34071761	-90.68572517
18.52711285	-80.72603076	-90.92725687	-89.65850312	-81.25334655	-91.32577954	-90.68917881
18.53932584	-80.72316832	-90.85439856	-89.65359993	-81.29405275	-91.30573438	-90.68686227
18.55153884	-80.72222397	-90.78154686	-89.64846587	-81.33268875	-91.28052048	-90.67870807
18.56375183	-80.72322517	-90.70883024	-89.64310499	-81.36909526	-91.25008894	-90.66467432
18.57596483	-80.7261957	-90.6363509	-89.63752123	-81.40314775	-91.21440385	-90.64474494
18.58817782	-80.73115548	-90.56418979	-89.63171846	-81.43475554	-91.17344261	-90.61893009
18.60039082	-80.73812046	-90.49241065	-89.62570046	-81.46386079	-91.12719651	-90.58726688
18.61260381	-80.74710249	-90.42106341	-89.61947097	-81.49043731	-91.0756713	-90.5498203
18.62481681	-80.75810922	-90.35018708	-89.61303363	-81.51448948	-91.01888802	-90.50668438
18.6370298	-80.77114401	-90.27981194	-89.60639206	-81.53605101	-90.95688395	-90.45798362
18.64924279	-80.78620589	-90.20996158	-89.59954983	-81.55518367	-90.88971372	-90.4038746
18.66145579	-80.80328951	-90.14065437	-89.59251047	-81.57197602	-90.81745057	-90.34454781
18.67366878	-80.82238513	-90.07190482	-89.58527749	-81.58654202	-90.74018781	-90.28022964
18.68588178	-80.84347864	-90.0037246	-89.57785437	-81.59901963	-90.65804039	-90.21118447
18.69809477	-80.86655156	-89.93612345	-89.5702446	-81.60956923	-90.57114675	-90.13771689
18.71030777	-80.89158113	-89.86910988	-89.56245165	-81.61837196	-90.47967067	-90.06017378
18.72252076	-80.91854035	-89.80269179	-89.554479	-81.62562799	-90.38380337	-89.97894641
18.73473376	-80.9473981	-89.73687693	-89.54633015	-81.63155451	-90.28376571	-89.89447216
18.74694675	-80.97811923	-89.67167332	-89.53800861	-81.63638359	-90.17981038	-89.80723595
18.75915975	-81.01066468	-89.60708959	-89.52951794	-81.64035991	-90.07222427	-89.71777106
18.77137274	-81.04499168	-89.54313525	-89.52086172	-81.64373815	-89.9613307	-89.62665914
18.78358574	-81.08105384	-89.47982093	-89.51204357	-81.64678032	-89.84749155	-89.53452929
18.79579873	-81.11880134	-89.41715856	-89.5030672	-81.64975277	-89.73110925	-89.44205585
18.80801172	-81.15818114	-89.35516154	-89.49393636	-81.65292304	-89.61262836	-89.34995474
18.82022472	-81.19913713	-89.29384488	-89.48465487	-81.65655663	-89.49253676	-89.25897807
18.83243771	-81.24161035	-89.23322531	-89.47522664	-81.66091348	-89.3713661	-89.1699069
18.84465071	-81.28553916	-89.17332137	-89.46565568	-81.66624452	-89.24969154	-89.08354184
18.8568637	-81.33085949	-89.1141535	-89.45594608	-81.67278812	-89.12813036	-89.00069173
18.8690767	-81.37750496	-89.0557441	-89.44610207	-81.6807666	-89.00733945	-88.92216014
18.88128969	-81.42540716	-88.99811764	-89.43612798	-81.69038284	-88.88801121	-88.84873014
18.89350269	-81.47449578	-88.94130062	-89.42602828	-81.70181712	-88.770868	-88.78114766
18.90571568	-81.52469882	-88.88532172	-89.41580757	-81.71522423	-88.6566547	-88.72010388
18.91792868	-81.57594281	-88.83021175	-89.40547061	-81.73073091	-88.54612945	-88.66621742
18.93014167	-81.6281529	-88.77600378	-89.39502233	-81.74843375	-88.44005257	-88.62001725
18.94235467	-81.68125307	-88.72273306	-89.38446783	-81.76839756	-88.33917375	-88.58192695
18.95456766	-81.73516629	-88.67043715	-89.3738124	-81.79065431	-88.2442177	-88.55225145
18.96678065	-81.78981463	-88.61915589	-89.36306151	-81.81520262	-88.1558688	-88.53116691
18.97899365	-81.84511937	-88.56893143	-89.35222087	-81.84200784	-88.07475509	-88.51871442
18.99120664	-81.90100114	-88.51980825	-89.34129639	-81.87100274	-88.00143235	-88.514798
19.00341964	-81.95737998	-88.47183318	-89.33029424	-81.90208875	-87.93636906	-88.51918686
19.01563263	-82.01417542	-88.42505542	-89.31922081	-81.9351377	-87.87993284	-88.531522
19.02784563	-82.07130652	-88.37952653	-89.30808278	-81.96999408	-87.83237932	-88.55132653
19.04005862	-82.12869192	-88.33530048	-89.29688709	-82.00647769	-87.79384394	-88.57801915
19.05227162	-82.18624981	-88.2924336	-89.285641	-82.04438654	-87.76433729	-88.61093
19.06448461	-82.24389795	-88.25098467	-89.27435205	-82.08350011	-87.74374427	-88.64931792
19.07669761	-82.3015536	-88.21101485	-89.26302811	-82.1235827	-87.73182705	-88.69238833
19.0889106	-82.35913343	-88.17258776	-89.25167741	-82.16438686	-87.72823174	-88.73931086
19.1011236	-82.41655343	-88.13576944	-89.24030851	-82.20565688	-87.7324983	-88.78923602
19.11333659	-82.47372877	-88.1006284	-89.22893035	-82.24713213	-87.74407313	-88.84131055
19.12554958	-82.53057357	-88.06723566	-89.21755228	-82.28855041	-87.76232361	-88.89469084
19.13776258	-82.58700066	-88.03566473	-89.20618404	-82.32965102	-87.78655372	-88.94855445
19.14997557	-82.64292132	-88.00599172	-89.19483579	-82.3701777	-87.81602024	-89.00210955
19.16218857	-82.69824482	-87.97829533	-89.18351815	-82.40988134	-87.8499485	-89.05460238
19.17440156	-82.75287802	-87.952657	-89.1722422	-82.44852245	-87.8875474	-89.10532284
19.18661456	-82.80672478	-87.92916096	-89.1610195	-82.48587337	-87.92802305	-89.15360851
19.19882755	-82.85968524	-87.90789437	-89.14986212	-82.52172028	-87.97059081	-89.19884726
19.21104055	-82.91165495	-87.88894749	-89.13878265	-82.55586499	-88.01448554	-89.24047868
19.22325354	-82.96252383	-87.8724139	-89.12779422	-82.58812642	-88.05897004	-89.27799472
19.23546654	-83.01217482	-87.85839075	-89.11691053	-82.61834204	-88.1033417	-89.31093958
19.24767953	-83.06048221	-87.8469791	-89.10614587	-82.64636896	-88.14693745	-89.3389093
19.25989253	-83.1073096	-87.8382843	-89.09551511	-82.67208499	-88.18913724	-89.36155098
19.27210552	-83.15250718	-87.83241656	-89.08503379	-82.69538948	-88.22936628	-89.37856206
19.28431851	-83.19590842	-87.82949152	-89.07471806	-82.71620406	-88.26709613	-89.38968963
19.29653151	-83.23732564	-87.82963104	-89.06458477	-82.73447325	-88.30184496	-89.39472993
19.3087445	-83.2765444	-87.83296419	-89.05465145	-82.750165	-88.3331772	-89.39352822
19.3209575	-83.31331598	-87.83962834	-89.04493636	-82.76327108	-88.36070263	-89.38597901
19.33317049	-83.34734742	-87.84977065	-89.03545846	-82.77380745	-88.38407522	-89.37202679
19.34538349	-83.37828814	-87.86354979	-89.0262375	-82.78181444	-88.40299176	-89.35166725
19.35759648	-83.40571157	-87.8811381	-89.01729399	-82.78735693	-88.41719048	-89.32494909
19.36980948	-83.42908983	-87.9027242	-89.00864926	-82.79052434	-88.42644965	-89.29197646
19.38202247	-83.44775794	-87.92851631	-89.00032543	-82.79143055	-88.43058637	-89.25291195
19.39423547	-83.46086278	-87.95874618	-88.99234546	-82.79021361	-88.42945556	-89.20798019
19.40644846	-83.46728858	-87.99367413	-88.98473319	-82.78703535	-88.42294913	-89.15747198
19.41866146	-83.4655462	-88.03359524	-88.97751329	-82.78208072	-88.4109955	-89.10174897
19.43087445	-83.45360503	-88.07884713	-88.97071134	-82.77555696	-88.39355945	-89.04124852
19.44308745	-83.4286315	-88.12981971	-88.96435383	-82.76769245	-88.3706423	-88.97648889
19.45530044	-83.38657245	-88.18696764	-88.95846814	-82.75873527	-88.34228243	-88.90807419
19.46751343	-83.32147346	-88.25082612	-88.95308259	-82.74895148	-88.30855624	-88.83669903
19.47972643	-83.22433428	-88.32203132	-88.94822642	-82.73862294	-88.26957944	-88.7631522
19.49193942	-83.08114217	-88.40134678	-88.94392982	-82.72804486	-88.22550873	-88.68831904
19.50415242	-82.86944764	-88.48969799	-88.94022392	-82.71752282	-88.17654384	-88.61318172
19.51636541	-82.55249535	-88.588218	-88.93714079	-82.70736951	-88.12292991	-88.53881681
19.52857841	-82.07020386	-88.69830807	-88.93471344	-82.697901	-88.06496011	-88.46638937
19.5407914	-81.33184247	-88.82171881	-88.93297584	-82.68943261	-88.00297853	-88.39714268
19.5530044	-80.24990087	-88.96065911	-88.93196286	-82.68227457	-87.93738314	-88.33238304
19.56521739	-78.98993307	-89.11794221	-88.93171031	-82.67672731	-87.86862878	-88.27345902
19.57743039	-78.52276076	-89.29717838	-88.93225488	-82.67307662	-87.79723001	-88.22173503
19.58964338	-79.55173289	-89.50301813	-88.93363418	-82.67158876	-87.72376356	-88.17855938
19.60185638	-80.98431708	-89.74142287	-88.93588663	-82.67250553	-87.64887024	-88.14522767
19.61406937	-82.05803565	-90.01984341	-88.93905151	-82.67603967	-87.57325591	-88.12294279
19.62628236	-82.74841221	-90.34686849	-88.94316887	-82.68237038	-87.49769131	-88.11277381
19.63849536	-83.18252659	-90.72985565	-88.94827952	-82.69163951	-87.42301027	-88.11561593
19.65070835	-83.4598513	-91.16557649	-88.95442498	-82.70394815	-87.35010595	-88.13215476
19.66292135	-83.64113024	-91.60776828	-88.96164741	-82.71935406	-87.27992477	-88.16283734
19.67513434	-83.76182449	-91.86836993	-88.96998958	-82.73786981	-87.21345764	-88.2078527
19.68734734	-83.84282352	-91.42832501	-88.97949478	-82.75946185	-87.1517282	-88.26712345
19.69956033	-83.89675901	-89.5996648	-88.99020676	-82.78405049	-87.09577797	-88.34030938
19.71177333	-83.93150874	-86.7005072	-89.00216967	-82.81151068	-87.04664845	-88.42682251
19.72398632	-83.95214088	-84.32592627	-89.01542795	-82.84167383	-87.0053603	-88.52585244
19.73619932	-83.96201473	-83.53967039	-89.03002626	-82.87433031	-86.97289037	-88.63639955
19.74841231	-83.96342092	-83.80953719	-89.04600937	-82.90923267	-86.95014714	-88.7573136
19.76062531	-83.9579645	-84.37548153	-89.06342208	-82.94609959	-86.93794589	-88.88733454
19.7728383	-83.94680068	-84.93620792	-89.08230908	-82.9846201	-86.93698467	-89.02513308
19.78505129	-83.93078379	-85.42390331	-89.10271487	-83.02445834	-86.94782264	-89.16934869
19.79726429	-83.91056378	-85.83757465	-89.12468362	-83.06525834	-86.97086216	-89.31862329
19.80947728	-83.88665022	-86.19010411	-89.14825907	-83.10664903	-87.00633577	-89.47162974
19.82169028	-83.85945567	-86.49468601	-89.17348436	-83.1482491	-87.05429914	-89.6270946
19.83390327	-83.82932568	-86.76205732	-89.20040195	-83.18967176	-87.11463042	-89.78381519
19.84611627	-83.79655998	-87.00043826	-89.22905345	-83.23052929	-87.18703604	-89.94067145
19.85832926	-83.76142767	-87.21602719	-89.25947948	-83.27043728	-87.27106258	-90.09663318
19.87054226	-83.72417836	-87.41350377	-89.29171956	-83.30901861	-87.36611371	-90.25076335
19.88275525	-83.68505042	-87.59642853	-89.32581193	-83.34590703	-87.47147112	-90.4022184
19.89496825	-83.64427722	-87.76753826	-89.36179345	-83.38075048	-87.58631804	-90.55024612
19.90718124	-83.6020918	-87.92895945	-89.39969942	-83.41321404	-87.70976376	-90.69418192
19.91939424	-83.55873058	-88.08236212	-89.43956348	-83.44298261	-87.8408681	-90.83344391
19.93160723	-83.51443605	-88.22907113	-89.48141743	-83.46976339	-87.97866449	-90.96752739
19.94382022	-83.46945887	-88.37014747	-89.52529114	-83.49328805	-88.12218089	-91.09599895
19.95603322	-83.42405938	-88.50644821	-89.5712124	-83.51331485	-88.27045791	-91.21849072
19.96824621	-83.37850863	-88.63867125	-89.6192068	-83.52963063	-88.42256393	-91.33469465
19.98045921	-83.33308894	-88.767389	-89.66929759	-83.54205273	-88.57760702	-91.44435728
19.9926722	-83.28809405	-88.89307407	-89.72150565	-83.55043096	-88.73474386	-91.54727481
20.0048852	-83.24382889	-89.01611903	-89.77584928	-83.5546496	-88.89318588	-91.64328879
20.01709819	-83.2006089	-89.13685182	-89.83234421	-83.5546295	-89.05220299	-91.73228225
20.02931119	-83.15875901	-89.2555477	-89.89100347	-83.55033041	-89.21112523	-91.81417639
20.04152418	-83.11861214	-89.37243884	-89.95183731	-83.54175336	-89.36934276	-91.88892785
20.05373718	-83.08050738	-89.4877219	-90.01485318	-83.52894335	-89.52630454	-91.9565264
20.06595017	-83.0447877	-89.60156409	-90.08005566	-83.51199222	-89.68151606	-92.01699323
20.07816317	-83.01179736	-89.71410814	-90.14744645	-83.49104168	-89.83453635	-92.07037967
20.09037616	-82.98187887	-89.82547628	-90.2170243	-83.46628663	-89.98497456	-92.11676636
20.10258915	-82.95536972	-89.93577352	-90.28878507	-83.43797846	-90.13248634	-92.15626286
20.11480215	-82.93259878	-90.04509039	-90.36272169	-83.40642854	-90.27677012	-92.18900768
20.12701514	-82.91388256	-90.15350516	-90.4388242	-83.37201155	-90.4175634	-92.21516869
20.13922814	-82.89952127	-90.26108568	-90.51707976	-83.33516856	-90.55463922	-92.23494386
20.15144113	-82.88979492	-90.36789098	-90.59747271	-83.29640978	-90.68780284	-92.24856231
20.16365413	-82.88495948	-90.47397255	-90.67998464	-83.25631647	-90.81688863	-92.25628572
20.17586712	-82.88524316	-90.57937544	-90.76459441	-83.21554192	-90.94175726	-92.25840991
20.18808012	-82.89084308	-90.68413923	-90.85127828	-83.17481107	-91.06229318	-92.25526666
20.20029311	-82.90192229	-90.78829878	-90.94000997	-83.13491827	-91.17840243	-92.24722568
20.21250611	-82.91860722	-90.89188491	-91.03076074	-83.09672289	-91.29001073	-92.23469662
20.2247191	-82.94098587	-90.99492501	-91.12349953	-83.06114232	-91.39706187	-92.21813111
20.2369321	-82.96910652	-91.09744351	-91.21819305	-83.02914193	-91.49951642	-92.19802462
20.24914509	-83.00297717	-91.19946231	-91.3148059	-83.00172173	-91.59735075	-92.17491812
20.26135809	-83.04256573	-91.30100114	-91.4133007	-82.97989967	-91.69055629	-92.14939937
20.27357108	-83.08780087	-91.4020779	-91.5136382	-82.96469147	-91.7791391	-92.12210354
20.28578407	-83.13857359	-91.50270891	-91.61577741	-82.95708762	-91.86311973	-92.09371319
20.29799707	-83.19473935	-91.60290918	-91.71967577	-82.95802784	-91.94253334	-92.06495724
20.31021006	-83.25612081	-91.70269257	-91.82528921	-82.96837437	-92.01743003	-92.03660874
20.32242306	-83.32251093	-91.80207203	-91.93257235	-82.98888499	-92.08787556	-92.00948125
20.33463605	-83.39367649	-91.90105971	-92.04147861	-83.02018755	-92.15395215	-91.98442368
20.34684905	-83.46936184	-91.99966714	-92.15196032	-83.06275745	-92.2157597	-91.96231323
20.35906204	-83.54929268	-92.09790531	-92.26396885	-83.11689958	-92.27341717	-91.94404661
20.37127504	-83.63318	-92.19578484	-92.37745478	-83.18273619	-92.32706416	-91.93052929
20.38348803	-83.72072389	-92.29331601	-92.49236795	-83.26020138	-92.37686281	-91.92266285
20.39570103	-83.81161712	-92.39050888	-92.60865762	-83.34904282	-92.42299984	-91.92133091
20.40791402	-83.90554868	-92.48737337	-92.72627259	-83.44883044	-92.46568876	-91.92738363
20.42012702	-84.00220686	-92.58391931	-92.84516124	-83.55897153	-92.50517231	-91.94162151
20.43234001	-84.10128216	-92.68015652	-92.96527172	-83.6787309	-92.54172489	-91.96477911
20.444553	-84.20246981	-92.77609485	-93.08655196	-83.80725495	-92.57565511	-91.99750927
20.456766	-84.30547193	-92.87174424	-93.20894981	-83.94359785	-92.6073083	-92.04036879
20.46897899	-84.40999941	-92.96711475	-93.33241309	-84.08674833	-92.63706884	-92.09380621
20.48119199	-84.5157734	-93.06221664	-93.45688967	-84.23565573	-92.66536231	-92.15815243
20.49340498	-84.62252652	-93.15706036	-93.58232754	-84.38925415	-92.69265716	-92.23361483
20.50561798	-84.73000376	-93.2516566	-93.70867487	-84.54648387	-92.71946591	-92.32027503
20.51783097	-84.83796314	-93.34601635	-93.83588005	-84.70630955	-92.74634555	-92.41809055
20.53004397	-84.94617611	-93.4401509	-93.96389176	-84.86773499	-92.77389693	-92.52690027
20.54225696	-85.05442779	-93.53407189	-94.09265897	-85.02981456	-92.80276302	-92.64643315
20.55446996	-85.16251693	-93.62779131	-94.22213099	-85.19166137	-92.83362569	-92.77631979
20.56668295	-85.27025584	-93.72132158	-94.35225752	-85.35245271	-92.86720086	-92.91610601
20.57889595	-85.37747014	-93.81467549	-94.48298862	-85.51143298	-92.90423177	-93.0652678
20.59110894	-85.48399841	-93.90786633	-94.61427478	-85.66791469	-92.94548032	-93.22322666
20.60332193	-85.58969176	-94.00090781	-94.74606687	-85.82127787	-92.99171626	-93.38936488
20.61553493	-85.69441336	-94.09381418	-94.87831618	-85.97096824	-93.04370455	-93.56303985
20.62774792	-85.79803797	-94.18660018	-95.0109744	-86.11649464	-93.10219076	-93.74359715
20.63996092	-85.90045134	-94.27928109	-95.14399364	-86.25742584	-93.16788512	-93.930382
20.65217391	-86.00154967	-94.37187275	-95.27732635	-86.39338704	-93.24144558	-94.12274886
20.66438691	-86.10123909	-94.46439161	-95.41092537	-86.52405629	-93.32346055	-94.32006912
20.6765999	-86.19943513	-94.55685469	-95.5447439	-86.64916087	-93.41443211	-94.521737
20.6888129	-86.29606212	-94.64927968	-95.67873542	-86.76847394	-93.51476062	-94.72717367
20.70102589	-86.39105276	-94.7416849	-95.81285372	-86.88181125	-93.62473136	-94.93582984
20.71323889	-86.48434765	-94.83408933	-95.94705282	-86.98902826	-93.7445043	-95.14718704
20.72545188	-86.57589476	-94.92651269	-96.08128696	-87.0900175	-93.87410731	-95.36075776
20.73766488	-86.66564913	-95.01897538	-96.21551058	-87.18470632	-94.01343357	-95.57608472
20.74987787	-86.75357243	-95.11149857	-96.3496782	-87.2730549	-94.1622431	-95.79273941
20.76209086	-86.83963262	-95.20410417	-96.48374446	-87.35505468	-94.32016844	-96.0103203
20.77430386	-86.92380372	-95.2968149	-96.61766399	-87.43072707	-94.48672404	-96.22845052
20.78651685	-87.00606548	-95.38965426	-96.75139144	-87.50012253	-94.66131889	-96.44677554
20.79872985	-87.08640324	-95.48264662	-96.88488136	-87.56331986	-94.8432714	-96.66496071
20.81094284	-87.1648077	-95.57581718	-97.01808817	-87.62042591	-95.03182597	-96.88268885
20.82315584	-87.24127484	-95.669192	-97.15096608	-87.67157537	-95.22617014	-97.09965793
20.83536883	-87.31580583	-95.76279806	-97.28346908	-87.71693096	-95.42545167	-97.31557897
20.84758183	-87.38840697	-95.85666324	-97.41555081	-87.75668371	-95.62879484	-97.53017399
20.85979482	-87.45908975	-95.95081636	-97.54716453	-87.79105347	-95.83531537	-97.74317435
20.87200782	-87.52787084	-96.04528719	-97.67826307	-87.82028948	-96.04413365	-97.95431912
20.88422081	-87.59477227	-96.14010647	-97.80879873	-87.84467109	-96.25438599	-98.16335383
20.89643381	-87.6598215	-96.23530592	-97.93872321	-87.86450849	-96.46523389	-98.37002927
20.9086468	-87.72305169	-96.33091829	-98.06798758	-87.88014339	-96.67587123	-98.57410064
20.92085979	-87.78450189	-96.42697731	-98.19654217	-87.89194966	-96.88552965	-98.77532674
20.93307279	-87.8442174	-96.52351775	-98.32433652	-87.90033377	-97.09348219	-98.97346938
20.94528578	-87.90225006	-96.62057543	-98.45131928	-87.90573503	-97.29904545	-99.16829295
20.95749878	-87.9586587	-96.71818721	-98.57743819	-87.90862547	-97.5015805	-99.35956404
20.96971177	-88.01350956	-96.816391	-98.70263995	-87.90950929	-97.70049284	-99.54705122
20.98192477	-88.06687684	-96.91522576	-98.82687022	-87.9089219	-97.89523146	-99.73052484
20.99413776	-88.11884324	-97.01473151	-98.95007347	-87.90742823	-98.08528739	-99.90975698
21.00635076	-88.16950056	-97.11494933	-99.07219298	-87.90562044	-98.27019185	-100.0845214
21.01856375	-88.21895043	-97.21592134	-99.19317076	-87.90411484	-98.44951412	-100.2545933
21.03077675	-88.26730497	-97.3176907	-99.31294746	-87.90354797	-98.6228593	-100.4197498
21.04298974	-88.31468757	-97.42030158	-99.43146238	-87.90457189	-98.78986608	-100.5797696
21.05520274	-88.36123374	-97.52379918	-99.54865335	-87.90784855	-98.95020461	-100.734433
21.06741573	-88.4070919	-97.62822966	-99.66445672	-87.91404345	-99.10357452	-100.8835222
21.07962872	-88.45242428	-97.73364016	-99.77880735	-87.92381852	-99.24970322	-101.0268214
21.09184172	-88.49740784	-97.84007874	-99.89163856	-87.93782449	-99.38834445	-101.1641166
21.10405471	-88.54223507	-97.94759432	-100.0028821	-87.95669289	-99.51927721	-101.295196
21.11626771	-88.58711498	-98.05623671	-100.1124683	-87.98102795	-99.64230509	-101.41985
21.1284807	-88.63227384	-98.16605649	-100.2203257	-88.01139866	-99.75725612	-101.5378718
21.1406937	-88.67795602	-98.277105	-100.3263818	-88.04833127	-99.86398299	-101.649057
21.15290669	-88.72442466	-98.38943424	-100.4305623	-88.09230266	-99.96236405	-101.7532045
21.16511969	-88.77196219	-98.50309687	-100.5327918	-88.1437347	-100.0523048	-101.850117
21.17733268	-88.82087079	-98.61814606	-100.6329939	-88.20299003	-100.1337401	-101.9396012
21.18954568	-88.87147252	-98.73463548	-100.7310909	-88.27036927	-100.2066376	-102.021469
21.20175867	-88.92410926	-98.85261916	-100.8270046	-88.34610993	-100.2710014	-102.0955383
21.21397167	-88.97914233	-98.97215145	-100.9206564	-88.430387	-100.3268775	-102.1616343
21.22618466	-89.03695173	-99.09328688	-101.0119674	-88.52331508	-100.3743599	-102.2195913
21.23839766	-89.09793499	-99.21608009	-101.1008594	-88.62495197	-100.4135985	-102.2692546
21.25061065	-89.16250555	-99.3405857	-101.1872547	-88.73530346	-100.4448083	-102.3104828
21.26282364	-89.23109057	-99.46685823	-101.2710775	-88.854329	-100.46828	-102.3431518
21.27503664	-89.30412831	-99.59495193	-101.3522541	-88.98194792	-100.4843925	-102.3671576
21.28724963	-89.38206481	-99.7249207	-101.4307142	-89.11804589	-100.4936277	-102.3824221
21.29946263	-89.46535006	-99.85681798	-101.5063918	-89.26248127	-100.4965866	-102.3888985
21.31167562	-89.55443361	-99.99069654	-101.5792266	-89.41509096	-100.4940066	-102.3865784
21.32388862	-89.64975965	-100.1266085	-101.6491655	-89.57569564	-100.4867813	-102.375501
21.33610161	-89.75176161	-100.2646049	-101.7161644	-89.74410416	-100.4759799	-102.3557634
21.34831461	-89.86085641	-100.404736	-101.7801904	-89.92011686	-100.4628667	-102.3275334
21.3605276	-89.97743854	-100.5470508	-101.8412243	-90.10352789	-100.4489182	-102.2910644
21.3727406	-90.10187396	-100.6915969	-101.8992632	-90.29412654	-100.435837	-102.2467137
21.38495359	-90.23449425	-100.8384208	-101.9543242	-90.49169756	-100.4255582	-102.1949632
21.39716659	-90.37559087	-100.9875672	-102.0064484	-90.69602066	-100.4202462	-102.1364435
21.40937958	-90.52541011	-101.1390791	-102.0557047	-90.90686939	-100.4222768	-102.0719615
21.42159257	-90.68414861	-101.2929978	-102.1021959	-91.12400944	-100.4342031	-102.0025307
21.43380557	-90.85194978	-101.4493628	-102.1460634	-91.34719678	-100.4586986	-101.9294038
21.44601856	-91.02890121	-101.6082115	-102.1874948	-91.57617562	-100.4984792	-101.8541063
21.45823156	-91.2150333	-101.769579	-102.2267308	-91.81067654	-100.5562023	-101.7784682
21.47044455	-91.41031893	-101.9334984	-102.2640732	-92.05041483	-100.6343478	-101.7046516
21.48265755	-91.61467445	-102.1000005	-102.2998945	-92.29508933	-100.7350898	-101.6351676
21.49487054	-91.82796179	-102.2691137	-102.3346469	-92.54438175	-100.8601694	-101.5728776
21.50708354	-92.04999161	-102.440864	-102.3688728	-92.7979566	-101.0107833	-101.5209713
21.51929653	-92.28052742	-102.6152749	-102.4032155	-93.05546171	-101.1875017	-101.4829133
21.53150953	-92.51929044	-102.7923673	-102.4384289	-93.31652945	-101.3902271	-101.4623511
21.54372252	-92.7659651	-102.9721598	-102.4753878	-93.58077854	-101.6181993	-101.4629818
21.55593552	-93.02020482	-103.1546683	-102.5150956	-93.8478163	-101.870047	-101.488379
21.56814851	-93.2816381	-103.3399061	-102.5586902	-94.1172415	-102.1438766	-101.5417891
21.5803615	-93.54987452	-103.527884	-102.6074459	-94.38864751	-102.4373891	-101.6259166
21.5925745	-93.82451058	-103.7186105	-102.6627705	-94.66162571	-102.748008	-101.7427233
21.60478749	-94.10513531	-103.9120915	-102.7261957	-94.93576912	-103.0730069	-101.8932705
21.61700049	-94.39133538	-104.1083304	-102.7993596	-95.21067609	-103.4096245	-102.0776308
21.62921348	-94.68269975	-104.3073284	-102.8839794	-95.48595406	-103.7551607	-102.2948828
21.64142648	-94.97882377	-104.5090845	-102.9818145	-95.76122315	-104.1070499	-102.5431911
21.65363947	-95.27931269	-104.7135953	-103.094619	-96.03611983	-104.4629124	-102.8199583
21.66585247	-95.58378463	-104.9208555	-103.2240853	-96.31030023	-104.820585	-103.122022
21.67806546	-95.89187292	-105.130858	-103.3717812	-96.58344351	-105.1781345	-103.4458713
21.69027846	-96.20322798	-105.3435935	-103.5390831	-96.85525492	-105.5338595	-103.7878535
21.70249145	-96.51751867	-105.5590513	-103.7271121	-97.12546878	-105.8862812	-104.144353
21.71470445	-96.8344332	-105.7772189	-103.936677	-97.39385131	-106.2341298	-104.511931
21.72691744	-97.15367972	-105.9980826	-104.1682304	-97.66020334	-106.576326	-104.8874236
21.73913043	-97.47498643	-106.2216272	-104.4218427	-97.92436297	-106.9119625	-105.268001
21.75134343	-97.79810159	-106.4478365	-104.6971958	-98.18620811	-107.240284	-105.6511943
21.76355642	-98.12279315	-106.6766932	-104.9935992	-98.44565909	-107.5606696	-106.0348987
21.77576942	-98.44884827	-106.9081792	-105.3100246	-98.70268121	-107.8726154	-106.4173595
21.78798241	-98.77607269	-107.1422758	-105.6451567	-98.95728728	-108.1757199	-106.7971477
21.80019541	-99.10428994	-107.3789636	-105.9974547	-99.20954025	-108.469671	-107.1731303
21.8124084	-99.43334056	-107.6182229	-106.3652185	-99.4595558	-108.7542351	-107.5444394
21.8246214	-99.76308116	-107.860034	-106.7466549	-99.70750488	-109.029248	-107.9104413
21.83683439	-100.0933836	-108.1043767	-107.1399387	-99.95361621	-109.2946084	-108.2707084
21.84904739	-100.4241339	-108.3512313	-107.543266	-100.1981786	-109.5502726	-108.6249939
21.86126038	-100.7552316	-108.6005779	-107.9548975	-100.4415429	-109.796251	-108.9732095
21.87347338	-101.0865886	-108.8523974	-108.3731915	-100.6841238	-110.0326069	-109.3154069
21.88568637	-101.4181284	-109.1066708	-108.7966272	-100.9264005	-110.2594562	-109.6517615
21.89789936	-101.7497853	-109.3633801	-109.2238191	-101.1689172	-110.4769694	-109.9825593
21.91011236	-102.0815037	-109.6225077	-109.6535234	-101.412282	-110.6853746	-110.3081858
21.92232535	-102.413237	-109.884037	-110.0846388	-101.6571643	-110.8849626	-110.6291165
21.93453835	-102.7449474	-110.1479526	-110.5162031	-101.9042913	-111.0760932	-110.9459087
21.94675134	-103.0766046	-110.4142399	-110.9473861	-102.1544418	-111.2592038	-111.2591941
21.95896434	-103.4081858	-110.6828858	-111.3774808	-102.4084381	-111.4348184	-111.5696716
21.97117733	-103.7396748	-110.9538781	-111.8058932	-102.6671352	-111.6035596	-111.8781001
21.98339033	-104.0710616	-111.2272065	-112.2321318	-102.9314081	-111.7661603	-112.1852905
21.99560332	-104.4023417	-111.5028618	-112.6557972	-103.202136	-111.9234779	-112.4920973
22.00781632	-104.733516	-111.7808367	-113.0765715	-103.4801846	-112.0765078	-112.7994083
22.02002931	-105.06459	-112.0611252	-113.4942093	-103.7663863	-112.2263978	-113.1081336
22.03224231	-105.3955737	-112.3437234	-113.9085283	-104.0615198	-112.3744603	-113.4191923
22.0444553	-105.7264812	-112.6286291	-114.3194014	-104.3662883	-112.5221825	-113.7334984
22.0566683	-106.0573303	-112.9158417	-114.7267492	-104.6812997	-112.6712326	-114.0519448
22.06888129	-106.3881424	-113.2053631	-115.1305341	-105.0070472	-112.8234584	-114.3753867
22.08109428	-106.7189419	-113.4971966	-115.5307533	-105.3438938	-112.9808784	-114.7046237
22.09330728	-107.0497564	-113.791348	-115.927435	-105.6920598	-113.1456603	-115.0403829
22.10552027	-107.3806164	-114.0878252	-116.3206328	-106.0516157	-113.3200862	-115.383302
22.11773327	-107.7115546	-114.3866379	-116.7104223	-106.4224799	-113.5065031	-115.7339146
22.12994626	-108.0426067	-114.6877985	-117.0968978	-106.8044212	-113.7072558	-116.0926377
22.14215926	-108.3738103	-114.9913214	-117.4801687	-107.1970676	-113.9246075	-116.4597618
22.15437225	-108.7052053	-115.2972233	-117.8603575	-107.5999179	-114.1606482	-116.8354457
22.16658525	-109.0368339	-115.6055235	-118.2375973	-108.0123588	-114.4171993	-117.2197148
22.17879824	-109.3687401	-115.9162435	-118.6120297	-108.433683	-114.6957218	-117.612463
22.19101124	-109.7009698	-116.2294074	-118.9838037	-108.8631094	-114.997237	-118.0134598
22.20322423	-110.033571	-116.5450418	-119.3530736	-109.2998042	-115.3222696	-118.4223597
22.21543723	-110.3665932	-116.8631756	-119.7199982	-109.7429005	-115.6708197	-118.8387154
22.22765022	-110.700088	-117.1838407	-120.0847398	-110.191517	-116.0423664	-119.2619927
22.23986321	-111.0341084	-117.5070715	-120.4474631	-110.644775	-116.4359046	-119.691587
22.25207621	-111.3687096	-117.8329048	-120.8083347	-111.1018124	-116.8500084	-120.1268401
22.2642892	-111.7039481	-118.1613806	-121.1675222	-111.5617957	-117.282914	-120.5670569
22.2765022	-112.0398823	-118.4925413	-121.5251942	-112.0239293	-117.7326139	-121.0115212
22.28871519	-112.3765724	-118.8264324	-121.8815194	-112.4874624	-118.1969518	-121.4595099
22.30092819	-112.7140804	-119.1631021	-122.2366666	-112.9516939	-118.6737117	-121.9103059
22.31314118	-113.05247	-119.5026015	-122.5908042	-113.4159748	-119.1606947	-122.3632087
22.32535418	-113.3918068	-119.8449849	-122.9441004	-113.8797098	-119.6557808	-122.8175434
22.33756717	-113.7321583	-120.1903092	-123.2967226	-114.342357	-120.1569756	-123.272667
22.34978017	-114.0735939	-120.5386348	-123.6488378	-114.8034267	-120.6624409	-123.7279741
22.36199316	-114.4161851	-120.8900249	-124.0006123	-115.2624795	-121.1705122	-124.1828998
22.37420616	-114.7600054	-121.2445458	-124.3522117	-115.7191236	-121.6797064	-124.6369217
22.38641915	-115.1051306	-121.6022673	-124.7038011	-116.1730123	-122.1887196	-125.089561
22.39863214	-115.4516385	-121.9632621	-125.055545	-116.6238402	-122.6964201	-125.5403819
22.41084514	-115.7996095	-122.3276062	-125.4076075	-117.0713407	-123.201837	-125.9889907
22.42305813	-116.1491264	-122.6953789	-125.7601527	-117.5152824	-123.7041468	-126.4350343
22.43527113	-116.5002745	-123.0666627	-126.1133442	-117.9554658	-124.2026584	-126.8781983
22.44748412	-116.8531418	-123.4415434	-126.4673458	-118.3917207	-124.6967986	-127.3182046
22.45969712	-117.2078191	-123.8201102	-126.8223217	-118.8239031	-125.1860978	-127.7548086
22.47191011	-117.5644002	-124.2024553	-127.1784363	-119.2518923	-125.6701765	-128.1877975
22.48412311	-117.9229819	-124.5886741	-127.5358549	-119.6755888	-126.1487333	-128.6169869
22.4963361	-118.2836644	-124.9788652	-127.8947434	-120.094912	-126.6215334	-129.0422188
22.5085491	-118.646551	-125.3731302	-128.2552692	-120.5097976	-127.0883992	-129.463359
22.52076209	-119.0117489	-125.7715733	-128.6176008	-120.9201963	-127.5492013	-129.8802949
22.53297509	-119.3793689	-126.1743018	-128.9819085	-121.3260715	-128.003851	-130.2929334
22.54518808	-119.7495256	-126.5814249	-129.3483646	-121.7273984	-128.4522941	-130.7011987
22.55740107	-120.1223378	-126.9930543	-129.7171434	-122.124162	-128.8945045	-131.1050307
22.56961407	-120.4979287	-127.4093031	-130.0884217	-122.5163559	-129.3304802	-131.5043831
22.58182706	-120.8764258	-127.830286	-130.4623792	-122.9039816	-129.7602385	-131.8992216
22.59404006	-121.2579614	-128.2561181	-130.8391986	-123.2870472	-130.1838127	-132.2895233
22.60625305	-121.6426725	-128.6869144	-131.2190655	-123.6655664	-130.6012493	-132.6752744
22.61846605	-122.0307013	-129.122789	-131.6021696	-124.0395578	-131.0126052	-133.0564696
22.63067904	-122.4221951	-129.5638541	-131.9887038	-124.4090444	-131.4179454	-133.4331113
22.64289204	-122.8173068	-130.0102185	-132.3788653	-124.7740526	-131.8173418	-133.8052078
22.65510503	-123.2161945	-130.461986	-132.7728551	-125.1346121	-132.2108709	-134.1727732
22.66731803	-123.6190221	-130.9192541	-133.1708785	-125.4907548	-132.5986133	-134.5358266
22.67953102	-124.0259592	-131.3821108	-133.5731451	-125.8425151	-132.9806521	-134.8943908
22.69174402	-124.437181	-131.8506329	-133.9798684	-126.1899289	-133.3570721	-135.2484926
22.70395701	-124.8528682	-132.3248824	-134.391266	-126.5330335	-133.7279592	-135.5981614
22.71617	-125.2732072	-132.8049026	-134.8075589	-126.8718674	-134.0933998	-135.9434293
22.728383	-125.6983891	-133.2907137	-135.2289712	-127.20647	-134.4534802	-136.2843305
22.74059599	-126.12861	-133.782308	-135.6557294	-127.5368812	-134.808286	-136.620901
22.75280899	-126.5640695	-134.2796431	-136.0880607	-127.8631414	-135.1579023	-136.9531781
22.76502198	-127.0049706	-134.7826349	-136.5261919	-128.1852912	-135.5024129	-137.2812002
22.77723498	-127.4515174	-135.291149	-136.9703475	-128.5033716	-135.8419003	-137.6050065
22.78944797	-127.9039141	-135.8049913	-137.4207463	-128.8174231	-136.1764456	-137.9246372
22.80166097	-128.3623624	-136.3238963	-137.8775983	-129.1274863	-136.5061282	-138.2401324
22.81387396	-128.8270581	-136.8475148	-138.3411	-129.4336017	-136.8310257	-138.5515329
22.82608696	-129.2981878	-137.3753988	-138.8114283	-129.7358093	-137.151214	-138.8588794
22.83829995	-129.7759231	-137.9069865	-139.2887327	-130.0341488	-137.4667673	-139.1622126
22.85051295	-130.2604145	-138.4415843	-139.7731259	-130.3286593	-137.7777577	-139.461573
22.86272594	-130.7517829	-138.9783493	-140.2646715	-130.6193796	-138.0842554	-139.7570012
22.87493894	-131.2501092	-139.5162701	-140.7633678	-130.9063478	-138.3863287	-140.048537
22.88715193	-131.7554208	-140.0541495	-141.2691291	-131.1896015	-138.6840442	-140.3362202
22.89936492	-132.267675	-140.5905891	-141.7817608	-131.4691777	-138.9774665	-140.6200899
22.91157792	-132.7867378	-141.1239772	-142.3009298	-131.7451125	-139.2666581	-140.9001848
22.92379091	-133.3123583	-141.6524845	-142.8261273	-132.0174417	-139.55168	-141.176543
22.93600391	-133.8441366	-142.1740689	-143.356624	-132.2862003	-139.8325911	-141.4492021
22.9482169	-134.3814845	-142.6864929	-143.8914178	-132.5514224	-140.1094489	-141.718199
22.9604299	-134.923579	-143.1873577	-144.429171	-132.8131416	-140.3823087	-141.9835698
22.97264289	-135.4693065	-143.6741555	-144.968141	-133.0713908	-140.6512244	-142.2453503
22.98485589	-136.0171991	-144.1443424	-145.5061049	-133.326202	-140.9162483	-142.5035751
22.99706888	-136.5653636	-144.595429	-146.0402832	-133.5776068	-141.1774307	-142.7582786
23.00928188	-137.1114062	-145.0250875	-146.5672728	-133.8256358	-141.4348207	-143.0094942
23.02149487	-137.6523597	-145.4312653	-147.0830012	-134.070319	-141.6884658	-143.2572545
23.03370787	-138.1846229	-145.8122965	-147.5827215	-134.3116856	-141.9384117	-143.5015916
23.04592086	-138.703927	-146.1669988	-148.0610718	-134.5497641	-142.1847031	-143.7425367
23.05813385	-139.20535	-146.4947442	-148.5122233	-134.7845826	-142.4273829	-143.9801203
23.07034685	-139.683402	-146.7954933	-148.9301351	-135.016168	-142.6664927	-144.2143723
23.08255984	-140.1322046	-147.069789	-149.3089212	-135.2445468	-142.902073	-144.4453217
23.09477284	-140.5457792	-147.3187096	-149.643305	-135.4697449	-143.1341628	-144.6729968
23.10698583	-140.91844	-147.5437884	-149.9291092	-135.6917872	-143.3627997	-144.8974253
23.11919883	-141.2452606	-147.7469081	-150.1636977	-135.9106983	-143.5880204	-145.118634
23.13141182	-141.5225493	-147.9301849	-150.3462822	-136.1265018	-143.8098601	-145.3366491
23.14362482	-141.7482512	-148.0958516	-150.4780213	-136.3392209	-144.028353	-145.551496
23.15583781	-141.9221903	-148.2461509	-150.5618911	-136.548878	-144.2435323	-145.7631997
23.16805081	-142.0460964	-148.3832456	-150.6023553	-136.7554949	-144.4554296	-145.971784
23.1802638	-142.1234111	-148.5091485	-150.6049117	-136.9590927	-144.6640761	-146.1772724
23.1924768	-142.1589164	-148.625673	-150.5756033	-137.1596921	-144.8695014	-146.3796877
23.20468979	-142.1582689	-148.7344031	-150.520573	-137.357313	-145.0717345	-146.5790518
23.21690278	-142.1275251	-148.8366799	-150.445712	-137.5519746	-145.270803	-146.7753862
23.22911578	-142.0727262	-148.9336015	-150.3564198	-137.7436958	-145.4667339	-146.9687116
23.24132877	-141.9995851	-149.0260336	-150.2574701	-137.9324945	-145.6595532	-147.1590481
23.25354177	-141.9132815	-149.1146276	-150.152962	-138.1183885	-145.8492857	-147.3464151
23.26575476	-141.8183564	-149.1998439	-150.0463316	-138.3013946	-146.0359557	-147.5308314
23.27796776	-141.7186839	-149.2819784	-149.9404023	-138.4815293	-146.2195863	-147.7123153
23.29018075	-141.6174956	-149.3611914	-149.8374541	-138.6588083	-146.4002001	-147.8908843
23.30239375	-141.5174362	-149.4375371	-149.7393005	-138.8332469	-146.5778185	-148.0665555
23.31460674	-141.4206353	-149.510993	-149.6473633	-139.0048599	-146.7524623	-148.239345
23.32681974	-141.3287829	-149.5814885	-149.562742	-139.1736614	-146.9241514	-148.4092689
23.33903273	-141.2432023	-149.6489321	-149.486275	-139.339665	-147.0929052	-148.5763421
23.35124573	-141.1649157	-149.7132364	-149.4185917	-139.5028839	-147.2587419	-148.7405794
23.36345872	-141.0947029	-149.7743407	-149.3601566	-139.6633305	-147.4216794	-148.9019948
23.37567171	-141.0331499	-149.8322303	-149.3113056	-139.821017	-147.5817344	-149.0606017
23.38788471	-140.9806906	-149.8869524	-149.2722758	-139.9759547	-147.7389232	-149.2164129
23.4000977	-140.9376408	-149.9386286	-149.2432293	-140.1281548	-147.8932614	-149.369441
23.4123107	-140.9042258	-149.9874624	-149.2242735	-140.2776276	-148.0447638	-149.5196975
23.42452369	-140.8806036	-150.0337442	-149.215476	-140.4243832	-148.1934446	-149.6671937
23.43673669	-140.8668828	-150.0778515	-149.2168775	-140.568431	-148.3393171	-149.8119403
23.44894968	-140.8631372	-150.1202464	-149.2285025	-140.7097798	-148.4823941	-149.9539474
23.46116268	-140.8694184	-150.1614698	-149.2503667	-140.8484383	-148.622688	-150.0932246
23.47337567	-140.885765	-150.2021342	-149.2824846	-140.9844142	-148.76021	-150.2297808
23.48558867	-140.9122107	-150.2429137	-149.3248742	-141.117715	-148.8949711	-150.3636247
23.49780166	-140.9487906	-150.2845344	-149.3775622	-141.2483477	-149.0269815	-150.4947641
23.51001466	-140.9955468	-150.3277637	-149.4405878	-141.3763186	-149.1562508	-150.6232065
23.52222765	-141.052533	-150.3734004	-149.5140059	-141.5016337	-149.282788	-150.7489587
23.53444064	-141.1198185	-150.4222652	-149.5978903	-141.6242984	-149.4066014	-150.8720272
23.54665364	-141.1974917	-150.475193	-149.6923366	-141.7443176	-149.5276988	-150.9924176
23.55886663	-141.2856636	-150.5330256	-149.7974648	-141.8616957	-149.6460872	-151.1101353
23.57107963	-141.3844708	-150.5966074	-149.9134223	-141.9764367	-149.7617733	-151.225185
23.58329262	-141.494079	-150.6667814	-150.0403864	-142.088544	-149.8747629	-151.3375709
23.59550562	-141.6146859	-150.744388	-150.1785676	-142.1980203	-149.9850613	-151.4472967
23.60771861	-141.7465253	-150.8302649	-150.3282127	-142.3048682	-150.0926733	-151.5543654
23.61993161	-141.8898703	-150.9252486	-150.4896085	-142.4090895	-150.1976029	-151.6587797
23.6321446	-142.0450383	-151.0301777	-150.663086	-142.5106855	-150.2998537	-151.7605415
23.6443576	-142.2123953	-151.145898	-150.849025	-142.609657	-150.3994285	-151.8596523
23.65657059	-142.3923619	-151.2732683	-151.0478594	-142.7060043	-150.4963296	-151.9561129
23.66878359	-142.5854196	-151.4131686	-151.260084	-142.7997271	-150.5905587	-152.0499238
23.68099658	-142.7921186	-151.5665091	-151.4862608	-142.8908247	-150.6821168	-152.1410847
23.69320957	-143.0130867	-151.7342419	-151.7270286	-142.9792958	-150.7710045	-152.2295948
23.70542257	-143.2490399	-151.9173736	-151.9831127	-143.0651383	-150.8572214	-152.3154526
23.71763556	-143.5007956	-152.1169809	-152.2553368	-143.1483499	-150.9407669	-152.3986561
23.72984856	-143.7692877	-152.3342288	-152.5446374	-143.2289275	-151.0216394	-152.4792029
23.74206155	-144.0555854	-152.5703918	-152.8520812	-143.3068675	-151.0998368	-152.5570895
23.75427455	-144.3609161	-152.8268797	-153.1788854	-143.3821656	-151.1753565	-152.6323123
23.76648754	-144.6866939	-153.1052689	-153.5264431	-143.4548171	-151.248195	-152.7048668
23.77870054	-145.0345545	-153.4073398	-153.8963532	-143.5248165	-151.3183483	-152.7747477
23.79091353	-145.4063993	-153.7351239	-154.2904586	-143.5921577	-151.3858116	-152.8419495
23.80312653	-145.8044518	-154.0909629	-154.7108913	-143.656834	-151.4505794	-152.9064656
23.81533952	-146.2313291	-154.4775828	-155.1601297	-143.7188382	-151.5126457	-152.9682889
23.82755252	-146.690136	-154.8981903	-155.6410695	-143.778162	-151.5720035	-153.0274116
23.83976551	-147.1845886	-155.3565995	-156.1571115	-143.8347969	-151.6286453	-153.0838252
23.85197851	-147.7191802	-155.8573994	-156.7122724	-143.8887334	-151.6825627	-153.1375204
23.8641915	-148.2994084	-156.4061822	-157.3113214	-143.9399613	-151.7337466	-153.1884871
23.87640449	-148.9320921	-157.0098593	-157.9599486	-143.9884698	-151.7821871	-153.2367145
23.88861749	-149.6258247	-157.6771091	-158.6649668	-144.0342472	-151.8278736	-153.2821911
23.90083048	-150.391641	-158.4190278	-159.4345348	-144.077281	-151.8707945	-153.3249044
23.91304348	-151.2440304	-159.2501033	-160.278367	-144.1175581	-151.9109374	-153.3648413
23.92525647	-152.2025388	-160.1897223	-161.2078076	-144.1550644	-151.9482892	-153.4019874
23.93746947	-153.2944218	-161.2645906	-162.2354523	-144.1897849	-151.9828356	-153.4363279
23.94968246	-154.5593071	-162.5127909	-163.3734705	-144.2217038	-152.0145617	-153.4678468
23.96189546	-156.0580194	-163.9909046	-164.6284348	-144.2508044	-152.0434514	-153.4965272
23.97410845	-157.8910177	-165.7870176	-165.9872285	-144.277069	-152.0694879	-153.5223512
23.98632145	-160.2425983	-168.0442776	-167.3825649	-144.300479	-152.092653	-153.5452998
23.99853444	-163.5114681	-170.9898154	-168.6269821	-144.3210147	-152.1129277	-153.5653533
24.01074744	-168.8693154	-174.7631018	-169.3666755	-144.3386554	-152.1302921	-153.5824903
24.02296043	-185.1492605	-177.1067574	-169.262173	-144.3533793	-152.1447247	-153.5966889
24.03517342	-171.5641397	-174.0916114	-168.3611248	-144.3651636	-152.1562033	-153.6079255
24.04738642	-164.7657663	-170.3172201	-167.0371711	-144.373984	-152.1647042	-153.6161757
24.05959941	-160.9769517	-167.3920469	-165.6137282	-144.3798153	-152.1702025	-153.6214134
24.07181241	-158.3348597	-165.1172026	-164.2474316	-144.3826309	-152.1726722	-153.6236115
24.0840254	-156.3029221	-163.2777923	-162.9901892	-144.3824029	-152.1720858	-153.6227413
24.0962384	-154.6508956	-161.7404086	-161.849151	-144.379102	-152.1684142	-153.6187729
24.10845139	-153.2586083	-160.4225161	-160.8158147	-144.3726976	-152.1616272	-153.6116746
24.12066439	-152.0553553	-159.2706912	-159.8776063	-144.3631575	-152.1516929	-153.6014133
24.13287738	-150.9959969	-158.2487136	-159.0220462	-144.3504478	-152.1385778	-153.5879542
24.14509038	-150.0499489	-157.3310165	-158.2380477	-144.3345333	-152.1222466	-153.5712609
24.15730337	-149.1955271	-156.4989294	-157.5161598	-144.3153768	-152.1026626	-153.5512949
24.16951637	-148.4167973	-155.7384237	-156.8484478	-144.2929395	-152.0797869	-153.5280161
24.18172936	-147.7017062	-155.0387012	-156.2282761	-144.2671807	-152.0535791	-153.5013823
24.19394235	-147.0409152	-154.391277	-155.6500864	-144.2380576	-152.0239964	-153.4713492
24.20615535	-146.4270418	-153.7893651	-155.1092029	-144.2055256	-151.9909942	-153.4378703
24.21836834	-145.854149	-153.227454	-154.6016705	-144.1695378	-151.9545255	-153.400897
24.23058134	-145.317391	-152.7010061	-154.1241231	-144.130045	-151.9145413	-153.360378
24.24279433	-144.8127614	-152.2062414	-153.6736784	-144.0869958	-151.8709898	-153.3162596
24.25500733	-144.3369099	-151.7399774	-153.2478534	-144.0403363	-151.823817	-153.2684853
24.26722032	-143.8870071	-151.2995091	-152.844496	-143.9900097	-151.7729661	-153.2169961
24.27943332	-143.4606416	-150.8825178	-152.4617313	-143.9359569	-151.7183773	-153.1617296
24.29164631	-143.055742	-150.4870009	-152.0979165	-143.8781156	-151.6599882	-153.1026205
24.30385931	-142.670516	-150.1112164	-151.7516054	-143.8164204	-151.597733	-153.0396002
24.3160723	-142.3034028	-149.7536397	-151.421519	-143.750803	-151.5315427	-152.9725963
24.3282853	-141.9530351	-149.4129284	-151.1065207	-143.6811914	-151.461345	-152.9015331
24.34049829	-141.6182084	-149.0878947	-150.8055969	-143.6075102	-151.3870637	-152.8263306
24.35271128	-141.2978569	-148.777482	-150.5178399	-143.5296802	-151.3086188	-152.7469048
24.36492428	-140.9910326	-148.4807466	-150.2424339	-143.4476182	-151.2259264	-152.6631673
24.37713727	-140.6968894	-148.1968419	-149.9786433	-143.3612369	-151.1388979	-152.5750248
24.38935027	-140.4146689	-147.9250057	-149.7258027	-143.2704444	-151.0474407	-152.4823793
24.40156326	-140.143689	-147.6645491	-149.4833084	-143.1751443	-150.9514568	-152.3851272
24.41377626	-139.8833343	-147.4148476	-149.2506111	-143.075235	-150.8508435	-152.2831596
24.42598925	-139.6330478	-147.1753334	-149.0272098	-142.97061	-150.7454925	-152.1763614
24.43820225	-139.3923241	-146.9454885	-148.8126465	-142.861157	-150.63529	-152.064611
24.45041524	-139.1607033	-146.7248396	-148.6065012	-142.7467581	-150.520116	-151.9477804
24.46262824	-138.937766	-146.5129525	-148.4083884	-142.6272891	-150.3998441	-151.8257341
24.47484123	-138.7231288	-146.3094286	-148.2179532	-142.5026193	-150.2743413	-151.6983291
24.48705423	-138.5164408	-146.1139008	-148.0348685	-142.3726113	-150.1434675	-151.565414
24.49926722	-138.3173797	-145.9260306	-147.858832	-142.2371204	-150.0070748	-151.4268289
24.51148021	-138.1256495	-145.7455052	-147.6895641	-142.0959943	-149.8650077	-151.2824045
24.52369321	-137.9409775	-145.5720348	-147.5268059	-141.949073	-149.7171023	-151.1319618
24.5359062	-137.7631124	-145.4053511	-147.3703169	-141.796188	-149.5631858	-150.9753111
24.5481192	-137.5918222	-145.2452048	-147.219874	-141.6371621	-149.4030764	-150.8122518
24.56033219	-137.4268925	-145.0913642	-147.0752693	-141.4718093	-149.2365826	-150.6425712
24.57254519	-137.2681246	-144.9436136	-146.9363095	-141.2999342	-149.0635031	-150.4660446
24.58475818	-137.1153348	-144.801752	-146.8028143	-141.121332	-148.8836263	-150.2824335
24.59697118	-136.9683527	-144.6655921	-146.6746156	-140.9357882	-148.6967301	-150.091486
24.60918417	-136.8270199	-144.534959	-146.5515562	-140.7430785	-148.5025816	-149.8929354
24.62139717	-136.6911897	-144.4096891	-146.4334895	-140.5429693	-148.3009373	-149.6865001
24.63361016	-136.5607256	-144.2896297	-146.3202784	-140.3352174	-148.0915433	-149.4718827
24.64582316	-136.4355008	-144.174638	-146.2117944	-140.1195713	-147.8741356	-149.24877
24.65803615	-136.3153973	-144.0645803	-146.1079176	-139.8957719	-147.6484407	-149.0168328
24.67024915	-136.2003054	-143.9593314	-146.0085356	-139.6635541	-147.4141777	-148.775726
24.68246214	-136.0901231	-143.8587743	-145.9135433	-139.422649	-147.1710593	-148.5250895
24.69467513	-135.9847554	-143.7627993	-145.8228421	-139.1727872	-146.9187953	-148.2645497
24.70688813	-135.8841139	-143.6713037	-145.7363401	-138.9137032	-146.6570965	-147.9937217
24.71910112	-135.7881166	-143.5841916	-145.6539508	-138.6451409	-146.3856799	-147.7122127
24.73131412	-135.6966871	-143.5013731	-145.5755938	-138.3668621	-146.1042766	-147.4196282
24.74352711	-135.6097544	-143.4227643	-145.5011936	-138.0786567	-145.8126416	-147.1155788
24.75574011	-135.5272526	-143.3482865	-145.4306798	-137.7803572	-145.5105679	-146.7996922
24.7679531	-135.4491205	-143.2778668	-145.3639867	-137.4718566	-145.197904	-146.4716279
24.7801661	-135.3753015	-143.2114367	-145.301053	-137.1531331	-144.8745783	-146.1310993
24.79237909	-135.3057431	-143.1489327	-145.2418219	-136.8242818	-144.5406301	-145.7779026
24.80459209	-135.240397	-143.090296	-145.1862402	-136.4855549	-144.1962512	-145.4119574
24.81680508	-135.1792183	-143.0354716	-145.1342591	-136.1374147	-143.8418389	-145.0333607
24.82901808	-135.1221661	-142.9844091	-145.085833	-135.7805999	-143.478064	-144.6424599
24.84123107	-135.0692026	-142.9370618	-145.0409203	-135.4162083	-143.1059577	-144.2399494
24.85344406	-135.0202934	-142.893387	-144.9994824	-135.0457995	-142.7270188	-143.8269971
24.86565706	-134.9754071	-142.8533454	-144.9614844	-134.6715158	-142.3433438	-143.4054076
24.87787005	-134.9345153	-142.8169014	-144.9268943	-134.2962219	-141.9577787	-142.9778257
24.89008305	-134.8975925	-142.784023	-144.8956833	-133.9236546	-141.5740865	-142.5479805
24.90229604	-134.8646159	-142.7546812	-144.8678256	-133.5585673	-141.197114	-142.1209604
24.91450904	-134.8355652	-142.7288506	-144.8432983	-133.2068418	-140.8329305	-141.7034897
24.92672203	-134.8104229	-142.7065087	-144.8220812	-132.8755246	-140.4888913	-141.3041474
24.93893503	-134.7891739	-142.6876364	-144.8041573	-132.5727302	-140.1735615	-140.9334315
24.95114802	-134.7718054	-142.6722173	-144.7895119	-132.3073502	-139.8964256	-140.6035306
24.96336102	-134.7583073	-142.6602382	-144.7781332	-132.0885197	-139.6673236	-140.3276602
24.97557401	-134.7486714	-142.6516891	-144.7700122	-131.9248422	-139.4956031	-140.1188748
24.98778701	-134.7428921	-142.6465625	-144.7651421	-131.8234546	-139.3890722	-139.9884348
25	-134.7409661	-142.6448541	-144.7635192	-131.789103	-139.3529493	-139.9440401
